Implicit-ARAP: Efficient Handle-Guided Neural Field Deformation via Local Patch Meshing

Neural fields have emerged as a powerful representation for 3D geometry, enabling compact and continuous modeling of complex shapes. Despite their expressive power, manipulating neural fields in a controlled and accurate manner -- particularly under spatial constraints -- remains an open challenge, as existing approaches struggle to balance surface quality, robustness, and efficiency. We address this by introducing a novel method for handle-guided neural field deformation, which leverages discrete local surface representations to optimize the As-Rigid-As-Possible deformation energy. To this end, we propose the local patch mesh representation, which discretizes level sets of a neural signed distance field by projecting and deforming flat mesh patches guided solely by the SDF and its gradient. We conduct a comprehensive evaluation showing that our method consistently outperforms baselines in deformation quality, robustness, and computational efficiency. We also present experiments that motivate our choice of discretization over marching cubes. By bridging classical geometry processing and neural representations through local patch meshing, our work enables scalable, high-quality deformation of neural fields and paves the way for extending other geometric tasks to neural domains.

==> data/density_results.csv <==
area,volume,edges
3.14487790,4.27924960,1.00092052
2.67409602,3.93169838,0.74993431
2.47833072,3.84921047,0.72682255
2.36890083,3.51137114,0.69734935
2.42170862,3.69833408,0.69858016
2.64526226,4.01632891,0.70715388
2.33214450,3.51194519,0.69002723
3.04754055,4.58796586,0.75247090
2.46330207,3.91005480,0.69758979
2.39697333,3.55615201,0.69170284
2.37862203,3.67878760,0.68363104


==> data/patch-rad-density-all.csv <==
emax,rad,vcount
0.00026649,0.00040000,10.00000000
0.00038449,0.00040000,30.00000000
0.00031148,0.00040000,60.00000000
0.00028947,0.00040000,100.00000000
0.00035229,0.00040000,150.00000000
0.00028233,0.00040000,210.00000000
0.00033410,0.00080000,10.00000000
0.00050539,0.00080000,30.00000000
0.00032661,0.00080000,60.00000000
0.00024794,0.00080000,100.00000000
0.00026996,0.00080000,150.00000000
0.00033141,0.00080000,210.00000000
0.00039298,0.00160000,10.00000000
0.00026616,0.00160000,30.00000000
0.00027695,0.00160000,60.00000000
0.00044706,0.00160000,100.00000000
0.00044728,0.00160000,150.00000000
0.00030541,0.00160000,210.00000000
0.00044361,0.00320000,10.00000000
0.00034317,0.00320000,30.00000000
0.00040917,0.00320000,60.00000000
0.00036701,0.00320000,100.00000000
0.00059429,0.00320000,150.00000000
0.00045493,0.00320000,210.00000000
0.00143723,0.00640000,10.00000000
0.00527545,0.00640000,30.00000000
0.00109015,0.00640000,60.00000000
0.00086845,0.00640000,100.00000000
0.00059253,0.00640000,150.00000000
0.00087219,0.00640000,210.00000000
0.00813935,0.01280000,10.00000000
0.00728621,0.01280000,30.00000000
0.00700702,0.01280000,60.00000000
0.00347540,0.01280000,100.00000000
0.00832669,0.01280000,150.00000000
0.00800013,0.01280000,210.00000000
0.01691976,0.02560000,10.00000000
0.01643006,0.02560000,30.00000000
0.01722656,0.02560000,60.00000000
0.01680955,0.02560000,100.00000000
0.01762887,0.02560000,150.00000000
0.01715417,0.02560000,210.00000000
0.04472568,0.05120000,10.00000000
0.04455546,0.05120000,30.00000000
0.04494334,0.05120000,60.00000000
0.04686752,0.05120000,100.00000000
0.04651625,0.05120000,150.00000000
0.05009289,0.05120000,210.00000000
0.08835202,0.10240000,10.00000000
0.09043541,0.10240000,30.00000000
0.09553367,0.10240000,60.00000000
0.09314499,0.10240000,100.00000000
0.09574896,0.10240000,150.00000000
0.09596421,0.10240000,210.00000000


==> data/patch-rad-density.csv <==
emax,emean,rad,vcount
0.000379,0,0.0004,10
0.000385,0.000001,0.0008,10
0.000392,0.000002,0.0016,10
0.000401,0.000007,0.0032,10
0.000721,0.000027,0.0064,10
0.001616,0.0001,0.0128,10
0.010295,0.000341,0.0256,10
0.043823,0.001203,0.0512,10
0.098379,0.004552,0.1024,10
0.000379,0,0.0004,30
0.000385,0,0.0008,30
0.000394,0.000001,0.0016,30
0.000406,0.000002,0.0032,30
0.000413,0.000009,0.0064,30
0.001628,0.000032,0.0128,30
0.012117,0.000119,0.0256,30
0.040319,0.000597,0.0512,30
0.107019,0.003596,0.1024,30
0.000379,0,0.0004,60
0.000387,0,0.0008,60
0.000394,0,0.0016,60
0.000399,0.000001,0.0032,60
0.000428,0.000004,0.0064,60
0.001183,0.000015,0.0128,60
0.012245,0.000059,0.0256,60
0.043707,0.000389,0.0512,60
0.119253,0.003172,0.1024,60
0.000379,0,0.0004,100
0.000386,0,0.0008,100
0.000396,0,0.0016,100
0.000406,0.000001,0.0032,100
0.000383,0.000002,0.0064,100
0.00128,0.000009,0.0128,100
0.012617,0.000039,0.0256,100
0.039866,0.000345,0.0512,100
0.126949,0.003375,0.1024,100
0.00038,0,0.0004,150
0.000386,0,0.0008,150
0.000398,0,0.0016,150
0.000412,0,0.0032,150
0.000419,0.000002,0.0064,150
0.001137,0.000006,0.0128,150
0.013746,0.00003,0.0256,150
0.044943,0.000321,0.0512,150
0.123226,0.003469,0.1024,150
0.00038,0,0.0004,210
0.000386,0,0.0008,210
0.000392,0,0.0016,210
0.000408,0,0.0032,210
0.000406,0.000001,0.0064,210
0.001144,0.000004,0.0128,210
0.011403,0.00002,0.0256,210
0.042692,0.000284,0.0512,210
0.126279,0.003355,0.1024,210

==> data/radius_results.csv <==
area,volume,edges
105.43741168,13.15866280,9.95524631
53.17338002,14.23521850,5.86064798
14.20987904,13.19032176,2.97716504
6.06548940,12.18733920,1.86288340
4.58570798,8.29332050,1.25646785
3.81762347,5.38658901,0.93651664
2.71558542,4.02445859,0.77387785
2.27470306,3.56960818,0.73807740
3.62178755,4.14256110,0.89196083


==> data/wandb-iarap-arap-reg.csv <==
"Step","sphere-random-uniform - arap_loss","sphere-random-uniform - arap_loss__MIN","sphere-random-uniform - arap_loss__MAX"
"0","0","0","0"
"1","0.000037063160561956465","0.000037063160561956465","0.000037063160561956465"
"2","0.007022335659712553","0.007022335659712553","0.007022335659712553"
"3","0.12511025369167328","0.12511025369167328","0.12511025369167328"
"4","0.8573294281959534","0.8573294281959534","0.8573294281959534"
"5","2.6766083240509033","2.6766083240509033","2.6766083240509033"
"6","2.0220189094543457","2.0220189094543457","2.0220189094543457"
"7","0.5311416983604431","0.5311416983604431","0.5311416983604431"
"8","0.6622636914253235","0.6622636914253235","0.6622636914253235"
"9","0.7531305551528931","0.7531305551528931","0.7531305551528931"
"10","0.8246296644210815","0.8246296644210815","0.8246296644210815"
"11","1.0511927604675293","1.0511927604675293","1.0511927604675293"
"12","0.692436158657074","0.692436158657074","0.692436158657074"
"13","1.046450138092041","1.046450138092041","1.046450138092041"
"14","0.510908842086792","0.510908842086792","0.510908842086792"
"15","0.3189989924430847","0.3189989924430847","0.3189989924430847"
"16","0.4151092767715454","0.4151092767715454","0.4151092767715454"
"17","0.2677815854549408","0.2677815854549408","0.2677815854549408"
"18","0.3346061408519745","0.3346061408519745","0.3346061408519745"
"19","0.3189387619495392","0.3189387619495392","0.3189387619495392"
"20","0.5000562071800232","0.5000562071800232","0.5000562071800232"
"21","0.545802652835846","0.545802652835846","0.545802652835846"
"22","1.0602796077728271","1.0602796077728271","1.0602796077728271"
"23","0.501740038394928","0.501740038394928","0.501740038394928"
"24","0.5673987865447998","0.5673987865447998","0.5673987865447998"
"25","0.13587749004364014","0.13587749004364014","0.13587749004364014"
"26","0.36194562911987305","0.36194562911987305","0.36194562911987305"
"27","0.25409066677093506","0.25409066677093506","0.25409066677093506"
"28","0.11083763837814331","0.11083763837814331","0.11083763837814331"
"29","0.20374788343906403","0.20374788343906403","0.20374788343906403"
"30","0.24166123569011688","0.24166123569011688","0.24166123569011688"
"31","0.20661264657974243","0.20661264657974243","0.20661264657974243"
"32","1.0869500637054443","1.0869500637054443","1.0869500637054443"
"33","0.3652893304824829","0.3652893304824829","0.3652893304824829"
"34","0.4293515682220459","0.4293515682220459","0.4293515682220459"
"35","0.14384889602661133","0.14384889602661133","0.14384889602661133"
"36","0.10948507487773895","0.10948507487773895","0.10948507487773895"
"37","0.19053520262241364","0.19053520262241364","0.19053520262241364"
"38","0.31142458319664","0.31142458319664","0.31142458319664"
"39","0.5870969295501709","0.5870969295501709","0.5870969295501709"
"40","0.12904807925224304","0.12904807925224304","0.12904807925224304"
"41","0.3194882273674011","0.3194882273674011","0.3194882273674011"
"42","0.3830814063549042","0.3830814063549042","0.3830814063549042"
"43","0.12099602073431015","0.12099602073431015","0.12099602073431015"
"44","0.3784111440181732","0.3784111440181732","0.3784111440181732"
"45","0.11933571845293045","0.11933571845293045","0.11933571845293045"
"46","0.052104074507951736","0.052104074507951736","0.052104074507951736"
"47","0.1521541178226471","0.1521541178226471","0.1521541178226471"
"48","0.1988222301006317","0.1988222301006317","0.1988222301006317"
"49","0.101719431579113","0.101719431579113","0.101719431579113"
"50","0.2131277471780777","0.2131277471780777","0.2131277471780777"
"51","0.5409880876541138","0.5409880876541138","0.5409880876541138"
"52","0.1519257128238678","0.1519257128238678","0.1519257128238678"
"53","0.05900603160262108","0.05900603160262108","0.05900603160262108"
"54","0.08739880472421646","0.08739880472421646","0.08739880472421646"
"55","0.1600964069366455","0.1600964069366455","0.1600964069366455"
"56","0.3509311079978943","0.3509311079978943","0.3509311079978943"
"57","0.19253146648406982","0.19253146648406982","0.19253146648406982"
"58","0.11928583681583405","0.11928583681583405","0.11928583681583405"
"59","0.061036016792058945","0.061036016792058945","0.061036016792058945"
"60","0.11026479303836823","0.11026479303836823","0.11026479303836823"
"61","0.2155793011188507","0.2155793011188507","0.2155793011188507"
"62","0.11384371668100357","0.11384371668100357","0.11384371668100357"
"63","0.22917382419109344","0.22917382419109344","0.22917382419109344"
"64","0.08897438645362854","0.08897438645362854","0.08897438645362854"
"65","0.10493433475494385","0.10493433475494385","0.10493433475494385"
"66","0.10821865499019623","0.10821865499019623","0.10821865499019623"
"67","0.0903831496834755","0.0903831496834755","0.0903831496834755"
"68","0.1676899939775467","0.1676899939775467","0.1676899939775467"
"69","0.1545044183731079","0.1545044183731079","0.1545044183731079"
"70","0.277353435754776","0.277353435754776","0.277353435754776"
"71","0.08346174657344818","0.08346174657344818","0.08346174657344818"
"72","0.047627903521060944","0.047627903521060944","0.047627903521060944"
"73","0.0489778071641922","0.0489778071641922","0.0489778071641922"
"74","0.2246495932340622","0.2246495932340622","0.2246495932340622"
"75","0.16879332065582275","0.16879332065582275","0.16879332065582275"
"76","0.05783483013510704","0.05783483013510704","0.05783483013510704"
"77","0.06742137670516968","0.06742137670516968","0.06742137670516968"
"78","0.08466224372386932","0.08466224372386932","0.08466224372386932"
"79","0.12172319740056992","0.12172319740056992","0.12172319740056992"
"80","0.07018806785345078","0.07018806785345078","0.07018806785345078"
"81","0.048560719937086105","0.048560719937086105","0.048560719937086105"
"82","0.11936445534229279","0.11936445534229279","0.11936445534229279"
"83","0.0460171177983284","0.0460171177983284","0.0460171177983284"
"84","0.06766056269407272","0.06766056269407272","0.06766056269407272"
"85","0.08978821337223053","0.08978821337223053","0.08978821337223053"
"86","0.12672531604766846","0.12672531604766846","0.12672531604766846"
"87","0.1490737646818161","0.1490737646818161","0.1490737646818161"
"88","0.032749664038419724","0.032749664038419724","0.032749664038419724"
"89","0.14804553985595703","0.14804553985595703","0.14804553985595703"
"90","0.05983564630150795","0.05983564630150795","0.05983564630150795"
"91","0.03144832327961922","0.03144832327961922","0.03144832327961922"
"92","0.10147725045681","0.10147725045681","0.10147725045681"
"93","0.10813166201114655","0.10813166201114655","0.10813166201114655"
"94","0.10932198166847229","0.10932198166847229","0.10932198166847229"
"95","0.09055587649345398","0.09055587649345398","0.09055587649345398"
"96","0.06095215305685997","0.06095215305685997","0.06095215305685997"
"97","0.05741387978196144","0.05741387978196144","0.05741387978196144"
"98","0.1362864226102829","0.1362864226102829","0.1362864226102829"
"99","0.1211429312825203","0.1211429312825203","0.1211429312825203"
"100","0.034986767917871475","0.034986767917871475","0.034986767917871475"
"101","0.05650047957897186","0.05650047957897186","0.05650047957897186"
"102","0.18675856292247772","0.18675856292247772","0.18675856292247772"
"103","0.05584593862295151","0.05584593862295151","0.05584593862295151"
"104","0.05662110447883606","0.05662110447883606","0.05662110447883606"
"105","0.0405576229095459","0.0405576229095459","0.0405576229095459"
"106","0.049924250692129135","0.049924250692129135","0.049924250692129135"
"107","0.0484093613922596","0.0484093613922596","0.0484093613922596"
"108","0.04985776171088219","0.04985776171088219","0.04985776171088219"
"109","0.09467455744743347","0.09467455744743347","0.09467455744743347"
"110","0.09445904195308685","0.09445904195308685","0.09445904195308685"
"111","0.035749007016420364","0.035749007016420364","0.035749007016420364"
"112","0.031894221901893616","0.031894221901893616","0.031894221901893616"
"113","0.03621300309896469","0.03621300309896469","0.03621300309896469"
"114","0.06657671183347702","0.06657671183347702","0.06657671183347702"
"115","0.06639520078897476","0.06639520078897476","0.06639520078897476"
"116","0.058418162167072296","0.058418162167072296","0.058418162167072296"
"117","0.056670885533094406","0.056670885533094406","0.056670885533094406"
"118","0.09777176380157471","0.09777176380157471","0.09777176380157471"
"119","0.059979356825351715","0.059979356825351715","0.059979356825351715"
"120","0.1371430903673172","0.1371430903673172","0.1371430903673172"
"121","0.04760349541902542","0.04760349541902542","0.04760349541902542"
"122","0.11795409023761749","0.11795409023761749","0.11795409023761749"
"123","0.02671617642045021","0.02671617642045021","0.02671617642045021"
"124","0.08001115918159485","0.08001115918159485","0.08001115918159485"
"125","0.037176623940467834","0.037176623940467834","0.037176623940467834"
"126","0.08766953647136688","0.08766953647136688","0.08766953647136688"
"127","0.09197773039340973","0.09197773039340973","0.09197773039340973"
"128","0.030976487323641777","0.030976487323641777","0.030976487323641777"
"129","0.036687348037958145","0.036687348037958145","0.036687348037958145"
"130","0.07974959909915924","0.07974959909915924","0.07974959909915924"
"131","0.06270662695169449","0.06270662695169449","0.06270662695169449"
"132","0.041128434240818024","0.041128434240818024","0.041128434240818024"
"133","0.0872991606593132","0.0872991606593132","0.0872991606593132"
"134","0.11126209795475006","0.11126209795475006","0.11126209795475006"
"135","0.10284771025180817","0.10284771025180817","0.10284771025180817"
"136","0.047207050025463104","0.047207050025463104","0.047207050025463104"
"137","0.16535234451293945","0.16535234451293945","0.16535234451293945"
"138","0.07245718687772751","0.07245718687772751","0.07245718687772751"
"139","0.0569753423333168","0.0569753423333168","0.0569753423333168"
"140","0.13708065450191498","0.13708065450191498","0.13708065450191498"
"141","0.07271609455347061","0.07271609455347061","0.07271609455347061"
"142","0.03449563682079315","0.03449563682079315","0.03449563682079315"
"143","0.07683068513870239","0.07683068513870239","0.07683068513870239"
"144","0.033451832830905914","0.033451832830905914","0.033451832830905914"
"145","0.030248865485191345","0.030248865485191345","0.030248865485191345"
"146","0.02917902171611786","0.02917902171611786","0.02917902171611786"
"147","0.030570512637495995","0.030570512637495995","0.030570512637495995"
"148","0.03862987831234932","0.03862987831234932","0.03862987831234932"
"149","0.04481325298547745","0.04481325298547745","0.04481325298547745"
"150","0.11554189771413803","0.11554189771413803","0.11554189771413803"
"151","0.06004601716995239","0.06004601716995239","0.06004601716995239"
"152","0.04574782773852348","0.04574782773852348","0.04574782773852348"
"153","0.12892667949199677","0.12892667949199677","0.12892667949199677"
"154","0.024167925119400024","0.024167925119400024","0.024167925119400024"
"155","0.038432084023952484","0.038432084023952484","0.038432084023952484"
"156","0.03880009800195694","0.03880009800195694","0.03880009800195694"
"157","0.14021596312522888","0.14021596312522888","0.14021596312522888"
"158","0.06234919652342796","0.06234919652342796","0.06234919652342796"
"159","0.050483379513025284","0.050483379513025284","0.050483379513025284"
"160","0.039578597992658615","0.039578597992658615","0.039578597992658615"
"161","0.04183449223637581","0.04183449223637581","0.04183449223637581"
"162","0.04378724470734596","0.04378724470734596","0.04378724470734596"
"163","0.04014018550515175","0.04014018550515175","0.04014018550515175"
"164","0.07451921701431274","0.07451921701431274","0.07451921701431274"
"165","0.06751947104930878","0.06751947104930878","0.06751947104930878"
"166","0.05415918678045273","0.05415918678045273","0.05415918678045273"
"167","0.0218440443277359","0.0218440443277359","0.0218440443277359"
"168","0.046856366097927094","0.046856366097927094","0.046856366097927094"
"169","0.039983246475458145","0.039983246475458145","0.039983246475458145"
"170","0.027815615758299828","0.027815615758299828","0.027815615758299828"
"171","0.04637904465198517","0.04637904465198517","0.04637904465198517"
"172","0.028254615142941475","0.028254615142941475","0.028254615142941475"
"173","0.0352160781621933","0.0352160781621933","0.0352160781621933"
"174","0.03305376321077347","0.03305376321077347","0.03305376321077347"
"175","0.05078468471765518","0.05078468471765518","0.05078468471765518"
"176","0.020856842398643494","0.020856842398643494","0.020856842398643494"
"177","0.05924949795007706","0.05924949795007706","0.05924949795007706"
"178","0.32358402013778687","0.32358402013778687","0.32358402013778687"
"179","0.035856395959854126","0.035856395959854126","0.035856395959854126"
"180","0.06221447512507439","0.06221447512507439","0.06221447512507439"
"181","0.03079526126384735","0.03079526126384735","0.03079526126384735"
"182","0.06069634482264519","0.06069634482264519","0.06069634482264519"
"183","0.0526389516890049","0.0526389516890049","0.0526389516890049"
"184","0.019792838022112846","0.019792838022112846","0.019792838022112846"
"185","0.04056009650230408","0.04056009650230408","0.04056009650230408"
"186","0.035098783671855927","0.035098783671855927","0.035098783671855927"
"187","0.039785657078027725","0.039785657078027725","0.039785657078027725"
"188","0.022980008274316788","0.022980008274316788","0.022980008274316788"
"189","0.035961125046014786","0.035961125046014786","0.035961125046014786"
"190","0.04001190513372421","0.04001190513372421","0.04001190513372421"
"191","0.04633885622024536","0.04633885622024536","0.04633885622024536"
"192","0.017481500282883644","0.017481500282883644","0.017481500282883644"
"193","0.0551786795258522","0.0551786795258522","0.0551786795258522"
"194","0.045789945870637894","0.045789945870637894","0.045789945870637894"
"195","0.038099855184555054","0.038099855184555054","0.038099855184555054"
"196","0.03798157349228859","0.03798157349228859","0.03798157349228859"
"197","0.03668474406003952","0.03668474406003952","0.03668474406003952"
"198","0.05441027134656906","0.05441027134656906","0.05441027134656906"
"199","0.023013798519968987","0.023013798519968987","0.023013798519968987"
"200","0.037561140954494476","0.037561140954494476","0.037561140954494476"
"201","0.020144876092672348","0.020144876092672348","0.020144876092672348"
"202","0.03566797450184822","0.03566797450184822","0.03566797450184822"
"203","0.06450066715478897","0.06450066715478897","0.06450066715478897"
"204","0.027461115270853043","0.027461115270853043","0.027461115270853043"
"205","0.06259939819574356","0.06259939819574356","0.06259939819574356"
"206","0.09710017591714859","0.09710017591714859","0.09710017591714859"
"207","0.038184937089681625","0.038184937089681625","0.038184937089681625"
"208","0.05518365651369095","0.05518365651369095","0.05518365651369095"
"209","0.028151653707027435","0.028151653707027435","0.028151653707027435"
"210","0.023505736142396927","0.023505736142396927","0.023505736142396927"
"211","0.12046936899423599","0.12046936899423599","0.12046936899423599"
"212","0.030283115804195404","0.030283115804195404","0.030283115804195404"
"213","0.03212061896920204","0.03212061896920204","0.03212061896920204"
"214","0.024483542889356613","0.024483542889356613","0.024483542889356613"
"215","0.019660592079162598","0.019660592079162598","0.019660592079162598"
"216","0.06113623082637787","0.06113623082637787","0.06113623082637787"
"217","0.028415486216545105","0.028415486216545105","0.028415486216545105"
"218","0.03251257166266441","0.03251257166266441","0.03251257166266441"
"219","0.02075483649969101","0.02075483649969101","0.02075483649969101"
"220","0.050868239253759384","0.050868239253759384","0.050868239253759384"
"221","0.03626479580998421","0.03626479580998421","0.03626479580998421"
"222","0.03340364620089531","0.03340364620089531","0.03340364620089531"
"223","0.028290944173932076","0.028290944173932076","0.028290944173932076"
"224","0.020542072132229805","0.020542072132229805","0.020542072132229805"
"225","0.030877171084284782","0.030877171084284782","0.030877171084284782"
"226","0.030573969706892967","0.030573969706892967","0.030573969706892967"
"227","0.02452252432703972","0.02452252432703972","0.02452252432703972"
"228","0.04007776081562042","0.04007776081562042","0.04007776081562042"
"229","0.027667155489325523","0.027667155489325523","0.027667155489325523"
"230","0.04300687089562416","0.04300687089562416","0.04300687089562416"
"231","0.05063801631331444","0.05063801631331444","0.05063801631331444"
"232","0.0509192980825901","0.0509192980825901","0.0509192980825901"
"233","0.039627671241760254","0.039627671241760254","0.039627671241760254"
"234","0.21788960695266724","0.21788960695266724","0.21788960695266724"
"235","0.01941041089594364","0.01941041089594364","0.01941041089594364"
"236","0.02482636645436287","0.02482636645436287","0.02482636645436287"
"237","0.06758683919906616","0.06758683919906616","0.06758683919906616"
"238","0.028128085657954216","0.028128085657954216","0.028128085657954216"
"239","0.04310555011034012","0.04310555011034012","0.04310555011034012"
"240","0.2582663893699646","0.2582663893699646","0.2582663893699646"
"241","0.03812548518180847","0.03812548518180847","0.03812548518180847"
"242","0.03394758328795433","0.03394758328795433","0.03394758328795433"
"243","0.02778560109436512","0.02778560109436512","0.02778560109436512"
"244","0.035498905926942825","0.035498905926942825","0.035498905926942825"
"245","0.02814698964357376","0.02814698964357376","0.02814698964357376"
"246","0.028356630355119705","0.028356630355119705","0.028356630355119705"
"247","0.03665849566459656","0.03665849566459656","0.03665849566459656"
"248","0.04970816895365715","0.04970816895365715","0.04970816895365715"
"249","0.021543879061937332","0.021543879061937332","0.021543879061937332"
"250","0.031099479645490646","0.031099479645490646","0.031099479645490646"
"251","0.05158792808651924","0.05158792808651924","0.05158792808651924"
"252","0.029216986149549484","0.029216986149549484","0.029216986149549484"
"253","0.032796330749988556","0.032796330749988556","0.032796330749988556"
"254","0.02439774200320244","0.02439774200320244","0.02439774200320244"
"255","0.01623358391225338","0.01623358391225338","0.01623358391225338"
"256","0.049077291041612625","0.049077291041612625","0.049077291041612625"
"257","0.0769699439406395","0.0769699439406395","0.0769699439406395"
"258","0.026585299521684647","0.026585299521684647","0.026585299521684647"
"259","0.04537303000688553","0.04537303000688553","0.04537303000688553"
"260","0.06189598888158798","0.06189598888158798","0.06189598888158798"
"261","0.027337871491909027","0.027337871491909027","0.027337871491909027"
"262","0.0914272740483284","0.0914272740483284","0.0914272740483284"
"263","0.03041483461856842","0.03041483461856842","0.03041483461856842"
"264","0.034106433391571045","0.034106433391571045","0.034106433391571045"
"265","0.030896736308932304","0.030896736308932304","0.030896736308932304"
"266","0.030396029353141785","0.030396029353141785","0.030396029353141785"
"267","0.10954771190881729","0.10954771190881729","0.10954771190881729"
"268","0.019265415146946907","0.019265415146946907","0.019265415146946907"
"269","0.07890006899833679","0.07890006899833679","0.07890006899833679"
"270","0.040341705083847046","0.040341705083847046","0.040341705083847046"
"271","0.017351733520627022","0.017351733520627022","0.017351733520627022"
"272","0.3378804922103882","0.3378804922103882","0.3378804922103882"
"273","0.030364852398633957","0.030364852398633957","0.030364852398633957"
"274","0.0429580882191658","0.0429580882191658","0.0429580882191658"
"275","0.14219583570957184","0.14219583570957184","0.14219583570957184"
"276","0.038587942719459534","0.038587942719459534","0.038587942719459534"
"277","0.06425206363201141","0.06425206363201141","0.06425206363201141"
"278","0.02353709004819393","0.02353709004819393","0.02353709004819393"
"279","0.03191433101892471","0.03191433101892471","0.03191433101892471"
"280","0.040967874228954315","0.040967874228954315","0.040967874228954315"
"281","0.019773785024881363","0.019773785024881363","0.019773785024881363"
"282","0.02290813997387886","0.02290813997387886","0.02290813997387886"
"283","0.04583395645022392","0.04583395645022392","0.04583395645022392"
"284","0.06456539779901505","0.06456539779901505","0.06456539779901505"
"285","0.021387657150626183","0.021387657150626183","0.021387657150626183"
"286","0.057111501693725586","0.057111501693725586","0.057111501693725586"
"287","0.03184918686747551","0.03184918686747551","0.03184918686747551"
"288","0.030127860605716705","0.030127860605716705","0.030127860605716705"
"289","0.034372732043266296","0.034372732043266296","0.034372732043266296"
"290","0.025247128680348396","0.025247128680348396","0.025247128680348396"
"291","0.13815459609031677","0.13815459609031677","0.13815459609031677"
"292","0.046816062182188034","0.046816062182188034","0.046816062182188034"
"293","0.017029818147420883","0.017029818147420883","0.017029818147420883"
"294","0.0240740068256855","0.0240740068256855","0.0240740068256855"
"295","0.022132817655801773","0.022132817655801773","0.022132817655801773"
"296","0.0330352783203125","0.0330352783203125","0.0330352783203125"
"297","0.029739249497652054","0.029739249497652054","0.029739249497652054"
"298","0.0430334135890007","0.0430334135890007","0.0430334135890007"
"299","0.03099397011101246","0.03099397011101246","0.03099397011101246"
"300","0.0346471406519413","0.0346471406519413","0.0346471406519413"
"301","0.01267274934798479","0.01267274934798479","0.01267274934798479"
"302","0.05810965597629547","0.05810965597629547","0.05810965597629547"
"303","0.03077276051044464","0.03077276051044464","0.03077276051044464"
"304","0.0439605638384819","0.0439605638384819","0.0439605638384819"
"305","0.04927999898791313","0.04927999898791313","0.04927999898791313"
"306","0.04973895475268364","0.04973895475268364","0.04973895475268364"
"307","0.02836977131664753","0.02836977131664753","0.02836977131664753"
"308","0.013183262199163437","0.013183262199163437","0.013183262199163437"
"309","0.016502194106578827","0.016502194106578827","0.016502194106578827"
"310","0.022210517898201942","0.022210517898201942","0.022210517898201942"
"311","0.02174033224582672","0.02174033224582672","0.02174033224582672"
"312","0.021514013409614563","0.021514013409614563","0.021514013409614563"
"313","0.052656471729278564","0.052656471729278564","0.052656471729278564"
"314","0.016761377453804016","0.016761377453804016","0.016761377453804016"
"315","0.01130448468029499","0.01130448468029499","0.01130448468029499"
"316","0.016472341492772102","0.016472341492772102","0.016472341492772102"
"317","0.04330866038799286","0.04330866038799286","0.04330866038799286"
"318","0.028435561805963516","0.028435561805963516","0.028435561805963516"
"319","0.0905674397945404","0.0905674397945404","0.0905674397945404"
"320","0.05431683734059334","0.05431683734059334","0.05431683734059334"
"321","0.015384954400360584","0.015384954400360584","0.015384954400360584"
"322","0.09918961673974991","0.09918961673974991","0.09918961673974991"
"323","0.023045500740408897","0.023045500740408897","0.023045500740408897"
"324","0.02894953265786171","0.02894953265786171","0.02894953265786171"
"325","0.0171210914850235","0.0171210914850235","0.0171210914850235"
"326","0.07217006385326385","0.07217006385326385","0.07217006385326385"
"327","0.01691114902496338","0.01691114902496338","0.01691114902496338"
"328","0.020695000886917114","0.020695000886917114","0.020695000886917114"
"329","0.04561711847782135","0.04561711847782135","0.04561711847782135"
"330","0.023963209241628647","0.023963209241628647","0.023963209241628647"
"331","0.027931731194257736","0.027931731194257736","0.027931731194257736"
"332","0.026994554325938225","0.026994554325938225","0.026994554325938225"
"333","0.021835103631019592","0.021835103631019592","0.021835103631019592"
"334","0.07883021235466003","0.07883021235466003","0.07883021235466003"
"335","0.011870834976434708","0.011870834976434708","0.011870834976434708"
"336","0.016690999269485474","0.016690999269485474","0.016690999269485474"
"337","0.020422369241714478","0.020422369241714478","0.020422369241714478"
"338","0.034010011702775955","0.034010011702775955","0.034010011702775955"
"339","0.01688481494784355","0.01688481494784355","0.01688481494784355"
"340","0.031776826828718185","0.031776826828718185","0.031776826828718185"
"341","0.06279495358467102","0.06279495358467102","0.06279495358467102"
"342","0.016521792858839035","0.016521792858839035","0.016521792858839035"
"343","0.017278091982007027","0.017278091982007027","0.017278091982007027"
"344","0.026844998821616173","0.026844998821616173","0.026844998821616173"
"345","0.013792263343930244","0.013792263343930244","0.013792263343930244"
"346","0.027282068505883217","0.027282068505883217","0.027282068505883217"
"347","0.034389592707157135","0.034389592707157135","0.034389592707157135"
"348","0.02260434255003929","0.02260434255003929","0.02260434255003929"
"349","0.020330769941210747","0.020330769941210747","0.020330769941210747"
"350","0.021705104038119316","0.021705104038119316","0.021705104038119316"
"351","0.021179532632231712","0.021179532632231712","0.021179532632231712"
"352","0.013775091618299484","0.013775091618299484","0.013775091618299484"
"353","0.015716521069407463","0.015716521069407463","0.015716521069407463"
"354","0.016432922333478928","0.016432922333478928","0.016432922333478928"
"355","0.025373145937919617","0.025373145937919617","0.025373145937919617"
"356","0.013968526385724545","0.013968526385724545","0.013968526385724545"
"357","0.041754674166440964","0.041754674166440964","0.041754674166440964"
"358","0.050781894475221634","0.050781894475221634","0.050781894475221634"
"359","0.04706798121333122","0.04706798121333122","0.04706798121333122"
"360","0.017486916854977608","0.017486916854977608","0.017486916854977608"
"361","0.009580584242939949","0.009580584242939949","0.009580584242939949"
"362","0.04191010817885399","0.04191010817885399","0.04191010817885399"
"363","0.04879776015877724","0.04879776015877724","0.04879776015877724"
"364","0.016443463042378426","0.016443463042378426","0.016443463042378426"
"365","0.02074528858065605","0.02074528858065605","0.02074528858065605"
"366","0.029713891446590424","0.029713891446590424","0.029713891446590424"
"367","0.062136001884937286","0.062136001884937286","0.062136001884937286"
"368","0.07618241757154465","0.07618241757154465","0.07618241757154465"
"369","0.024434952065348625","0.024434952065348625","0.024434952065348625"
"370","0.04146997258067131","0.04146997258067131","0.04146997258067131"
"371","0.031851883977651596","0.031851883977651596","0.031851883977651596"
"372","0.018537724390625954","0.018537724390625954","0.018537724390625954"
"373","0.024636317044496536","0.024636317044496536","0.024636317044496536"
"374","0.01139230839908123","0.01139230839908123","0.01139230839908123"
"375","0.026183992624282837","0.026183992624282837","0.026183992624282837"
"376","0.023613516241312027","0.023613516241312027","0.023613516241312027"
"377","0.027192145586013794","0.027192145586013794","0.027192145586013794"
"378","0.017471717670559883","0.017471717670559883","0.017471717670559883"
"379","0.034810759127140045","0.034810759127140045","0.034810759127140045"
"380","0.011310499161481857","0.011310499161481857","0.011310499161481857"
"381","0.06396593898534775","0.06396593898534775","0.06396593898534775"
"382","0.030920598655939102","0.030920598655939102","0.030920598655939102"
"383","0.054419297724962234","0.054419297724962234","0.054419297724962234"
"384","0.023415645584464073","0.023415645584464073","0.023415645584464073"
"385","0.012602565810084343","0.012602565810084343","0.012602565810084343"
"386","0.023608703166246414","0.023608703166246414","0.023608703166246414"
"387","0.020184973254799843","0.020184973254799843","0.020184973254799843"
"388","0.03307502344250679","0.03307502344250679","0.03307502344250679"
"389","0.04718936234712601","0.04718936234712601","0.04718936234712601"
"390","0.011828950606286526","0.011828950606286526","0.011828950606286526"
"391","0.06480226665735245","0.06480226665735245","0.06480226665735245"
"392","0.038289546966552734","0.038289546966552734","0.038289546966552734"
"393","0.01878737285733223","0.01878737285733223","0.01878737285733223"
"394","0.053394511342048645","0.053394511342048645","0.053394511342048645"
"395","0.02253967896103859","0.02253967896103859","0.02253967896103859"
"396","0.04863585904240608","0.04863585904240608","0.04863585904240608"
"397","0.018507905304431915","0.018507905304431915","0.018507905304431915"
"398","0.04000052064657211","0.04000052064657211","0.04000052064657211"
"399","0.009341441094875336","0.009341441094875336","0.009341441094875336"
"400","0.029931187629699707","0.029931187629699707","0.029931187629699707"
"401","0.02241634950041771","0.02241634950041771","0.02241634950041771"
"402","0.0435936264693737","0.0435936264693737","0.0435936264693737"
"403","0.01432450395077467","0.01432450395077467","0.01432450395077467"
"404","0.012483855709433556","0.012483855709433556","0.012483855709433556"
"405","0.04022110998630524","0.04022110998630524","0.04022110998630524"
"406","0.06729885190725327","0.06729885190725327","0.06729885190725327"
"407","0.014059584587812424","0.014059584587812424","0.014059584587812424"
"408","0.03299086540937424","0.03299086540937424","0.03299086540937424"
"409","0.023398783057928085","0.023398783057928085","0.023398783057928085"
"410","0.016284815967082977","0.016284815967082977","0.016284815967082977"
"411","0.02465415745973587","0.02465415745973587","0.02465415745973587"
"412","0.014277569949626923","0.014277569949626923","0.014277569949626923"
"413","0.019504494965076447","0.019504494965076447","0.019504494965076447"
"414","0.029850512742996216","0.029850512742996216","0.029850512742996216"
"415","0.022040095180273056","0.022040095180273056","0.022040095180273056"
"416","0.013939062133431435","0.013939062133431435","0.013939062133431435"
"417","0.024690505117177963","0.024690505117177963","0.024690505117177963"
"418","0.03964775800704956","0.03964775800704956","0.03964775800704956"
"419","0.020197037607431412","0.020197037607431412","0.020197037607431412"
"420","0.022102242335677147","0.022102242335677147","0.022102242335677147"
"421","0.04251352697610855","0.04251352697610855","0.04251352697610855"
"422","0.021527014672756195","0.021527014672756195","0.021527014672756195"
"423","0.02054189145565033","0.02054189145565033","0.02054189145565033"
"424","0.02201545611023903","0.02201545611023903","0.02201545611023903"
"425","0.02251681312918663","0.02251681312918663","0.02251681312918663"
"426","0.01466895267367363","0.01466895267367363","0.01466895267367363"
"427","0.02024099975824356","0.02024099975824356","0.02024099975824356"
"428","0.01792534813284874","0.01792534813284874","0.01792534813284874"
"429","0.017570562660694122","0.017570562660694122","0.017570562660694122"
"430","0.046554360538721085","0.046554360538721085","0.046554360538721085"
"431","0.026251012459397316","0.026251012459397316","0.026251012459397316"
"432","0.01716623455286026","0.01716623455286026","0.01716623455286026"
"433","0.015131755731999874","0.015131755731999874","0.015131755731999874"
"434","0.016498995944857597","0.016498995944857597","0.016498995944857597"
"435","0.024469051510095596","0.024469051510095596","0.024469051510095596"
"436","0.022451376542448997","0.022451376542448997","0.022451376542448997"
"437","0.012672287411987782","0.012672287411987782","0.012672287411987782"
"438","0.03487958014011383","0.03487958014011383","0.03487958014011383"
"439","0.03226984664797783","0.03226984664797783","0.03226984664797783"
"440","0.020327366888523102","0.020327366888523102","0.020327366888523102"
"441","0.02426775172352791","0.02426775172352791","0.02426775172352791"
"442","0.026006005704402924","0.026006005704402924","0.026006005704402924"
"443","0.03344154730439186","0.03344154730439186","0.03344154730439186"
"444","0.015563320368528366","0.015563320368528366","0.015563320368528366"
"445","0.015359265729784966","0.015359265729784966","0.015359265729784966"
"446","0.016877520829439163","0.016877520829439163","0.016877520829439163"
"447","0.019361471757292747","0.019361471757292747","0.019361471757292747"
"448","0.01603812724351883","0.01603812724351883","0.01603812724351883"
"449","0.03727271780371666","0.03727271780371666","0.03727271780371666"
"450","0.01048278994858265","0.01048278994858265","0.01048278994858265"
"451","0.018832450732588768","0.018832450732588768","0.018832450732588768"
"452","0.008802851662039757","0.008802851662039757","0.008802851662039757"
"453","0.02564321458339691","0.02564321458339691","0.02564321458339691"
"454","0.0228804312646389","0.0228804312646389","0.0228804312646389"
"455","0.018469594419002533","0.018469594419002533","0.018469594419002533"
"456","0.03150269761681557","0.03150269761681557","0.03150269761681557"
"457","0.01240476407110691","0.01240476407110691","0.01240476407110691"
"458","0.01358308270573616","0.01358308270573616","0.01358308270573616"
"459","0.009087109006941319","0.009087109006941319","0.009087109006941319"
"460","0.018866470083594322","0.018866470083594322","0.018866470083594322"
"461","0.015342717990279198","0.015342717990279198","0.015342717990279198"
"462","0.08155091851949692","0.08155091851949692","0.08155091851949692"
"463","0.019089411944150925","0.019089411944150925","0.019089411944150925"
"464","0.013652702793478966","0.013652702793478966","0.013652702793478966"
"465","0.02164611779153347","0.02164611779153347","0.02164611779153347"
"466","0.030845262110233307","0.030845262110233307","0.030845262110233307"
"467","0.016025282442569733","0.016025282442569733","0.016025282442569733"
"468","0.023219916969537735","0.023219916969537735","0.023219916969537735"
"469","0.01682286150753498","0.01682286150753498","0.01682286150753498"
"470","0.023287124931812286","0.023287124931812286","0.023287124931812286"
"471","0.01924358308315277","0.01924358308315277","0.01924358308315277"
"472","0.028313614428043365","0.028313614428043365","0.028313614428043365"
"473","0.010500200092792511","0.010500200092792511","0.010500200092792511"
"474","0.01771615631878376","0.01771615631878376","0.01771615631878376"
"475","0.04670929163694382","0.04670929163694382","0.04670929163694382"
"476","0.022628657519817352","0.022628657519817352","0.022628657519817352"
"477","0.019078996032476425","0.019078996032476425","0.019078996032476425"
"478","0.014763525687158108","0.014763525687158108","0.014763525687158108"
"479","0.015504246577620506","0.015504246577620506","0.015504246577620506"
"480","0.008050193078815937","0.008050193078815937","0.008050193078815937"
"481","0.0179055854678154","0.0179055854678154","0.0179055854678154"
"482","0.013434001244604588","0.013434001244604588","0.013434001244604588"
"483","0.012760719284415245","0.012760719284415245","0.012760719284415245"
"484","0.023257527500391006","0.023257527500391006","0.023257527500391006"
"485","0.02064371481537819","0.02064371481537819","0.02064371481537819"
"486","0.015293577685952187","0.015293577685952187","0.015293577685952187"
"487","0.026824094355106354","0.026824094355106354","0.026824094355106354"
"488","0.012379290536046028","0.012379290536046028","0.012379290536046028"
"489","0.13506756722927094","0.13506756722927094","0.13506756722927094"
"490","0.009155292063951492","0.009155292063951492","0.009155292063951492"
"491","0.025282077491283417","0.025282077491283417","0.025282077491283417"
"492","0.022822029888629913","0.022822029888629913","0.022822029888629913"
"493","0.013415386900305748","0.013415386900305748","0.013415386900305748"
"494","0.012900074943900108","0.012900074943900108","0.012900074943900108"
"495","0.024544168263673782","0.024544168263673782","0.024544168263673782"
"496","0.06329569965600967","0.06329569965600967","0.06329569965600967"
"497","0.018790028989315033","0.018790028989315033","0.018790028989315033"
"498","0.019336484372615814","0.019336484372615814","0.019336484372615814"
"499","0.04009029269218445","0.04009029269218445","0.04009029269218445"
"500","0.01757953129708767","0.01757953129708767","0.01757953129708767"
"501","0.01579434983432293","0.01579434983432293","0.01579434983432293"
"502","0.022553782910108566","0.022553782910108566","0.022553782910108566"
"503","0.023411348462104797","0.023411348462104797","0.023411348462104797"
"504","0.019382448866963387","0.019382448866963387","0.019382448866963387"
"505","0.014091046527028084","0.014091046527028084","0.014091046527028084"
"506","0.02287113294005394","0.02287113294005394","0.02287113294005394"
"507","0.027361780405044556","0.027361780405044556","0.027361780405044556"
"508","0.013404801487922668","0.013404801487922668","0.013404801487922668"
"509","0.0371069498360157","0.0371069498360157","0.0371069498360157"
"510","0.026231639087200165","0.026231639087200165","0.026231639087200165"
"511","0.012869826517999172","0.012869826517999172","0.012869826517999172"
"512","0.019471924751996994","0.019471924751996994","0.019471924751996994"
"513","0.014837635681033134","0.014837635681033134","0.014837635681033134"
"514","0.016313273459672928","0.016313273459672928","0.016313273459672928"
"515","0.016891827806830406","0.016891827806830406","0.016891827806830406"
"516","0.01723119057714939","0.01723119057714939","0.01723119057714939"
"517","0.01651979237794876","0.01651979237794876","0.01651979237794876"
"518","0.02893185243010521","0.02893185243010521","0.02893185243010521"
"519","0.0151233971118927","0.0151233971118927","0.0151233971118927"
"520","0.027045637369155884","0.027045637369155884","0.027045637369155884"
"521","0.020157180726528168","0.020157180726528168","0.020157180726528168"
"522","0.013432124629616737","0.013432124629616737","0.013432124629616737"
"523","0.015224818140268326","0.015224818140268326","0.015224818140268326"
"524","0.013632893562316895","0.013632893562316895","0.013632893562316895"
"525","0.013840599916875362","0.013840599916875362","0.013840599916875362"
"526","0.00928290095180273","0.00928290095180273","0.00928290095180273"
"527","0.012395618483424187","0.012395618483424187","0.012395618483424187"
"528","0.00832606852054596","0.00832606852054596","0.00832606852054596"
"529","0.0317547544836998","0.0317547544836998","0.0317547544836998"
"530","0.03771374374628067","0.03771374374628067","0.03771374374628067"
"531","0.019966566935181618","0.019966566935181618","0.019966566935181618"
"532","0.019963504746556282","0.019963504746556282","0.019963504746556282"
"533","0.023327995091676712","0.023327995091676712","0.023327995091676712"
"534","0.020379576832056046","0.020379576832056046","0.020379576832056046"
"535","0.04243487864732742","0.04243487864732742","0.04243487864732742"
"536","0.012818821705877781","0.012818821705877781","0.012818821705877781"
"537","0.022923506796360016","0.022923506796360016","0.022923506796360016"
"538","0.030796322971582413","0.030796322971582413","0.030796322971582413"
"539","0.010998781770467758","0.010998781770467758","0.010998781770467758"
"540","0.022897588089108467","0.022897588089108467","0.022897588089108467"
"541","0.01089382916688919","0.01089382916688919","0.01089382916688919"
"542","0.012346280738711357","0.012346280738711357","0.012346280738711357"
"543","0.020079491659998894","0.020079491659998894","0.020079491659998894"
"544","0.011109722778201103","0.011109722778201103","0.011109722778201103"
"545","0.012530460953712463","0.012530460953712463","0.012530460953712463"
"546","0.015095571056008339","0.015095571056008339","0.015095571056008339"
"547","0.03720920905470848","0.03720920905470848","0.03720920905470848"
"548","0.022328082472085953","0.022328082472085953","0.022328082472085953"
"549","0.009773395955562592","0.009773395955562592","0.009773395955562592"
"550","0.01196257583796978","0.01196257583796978","0.01196257583796978"
"551","0.010667353868484497","0.010667353868484497","0.010667353868484497"
"552","0.012955551967024803","0.012955551967024803","0.012955551967024803"
"553","0.020985078066587448","0.020985078066587448","0.020985078066587448"
"554","0.019811445847153664","0.019811445847153664","0.019811445847153664"
"555","0.01817423105239868","0.01817423105239868","0.01817423105239868"
"556","0.03145071119070053","0.03145071119070053","0.03145071119070053"
"557","0.01685183122754097","0.01685183122754097","0.01685183122754097"
"558","0.008764820173382759","0.008764820173382759","0.008764820173382759"
"559","0.01759655401110649","0.01759655401110649","0.01759655401110649"
"560","0.015521181747317314","0.015521181747317314","0.015521181747317314"
"561","0.01704874075949192","0.01704874075949192","0.01704874075949192"
"562","0.014795511960983276","0.014795511960983276","0.014795511960983276"
"563","0.007594178430736065","0.007594178430736065","0.007594178430736065"
"564","0.015434712171554565","0.015434712171554565","0.015434712171554565"
"565","0.018015017732977867","0.018015017732977867","0.018015017732977867"
"566","0.011601019650697708","0.011601019650697708","0.011601019650697708"
"567","0.02569214627146721","0.02569214627146721","0.02569214627146721"
"568","0.01060405746102333","0.01060405746102333","0.01060405746102333"
"569","0.024387255311012268","0.024387255311012268","0.024387255311012268"
"570","0.030677709728479385","0.030677709728479385","0.030677709728479385"
"571","0.01778574474155903","0.01778574474155903","0.01778574474155903"
"572","0.014892470091581345","0.014892470091581345","0.014892470091581345"
"573","0.04426169767975807","0.04426169767975807","0.04426169767975807"
"574","0.027884826064109802","0.027884826064109802","0.027884826064109802"
"575","0.014252197928726673","0.014252197928726673","0.014252197928726673"
"576","0.03280799090862274","0.03280799090862274","0.03280799090862274"
"577","0.09550555050373077","0.09550555050373077","0.09550555050373077"
"578","0.012703965418040752","0.012703965418040752","0.012703965418040752"
"579","0.05907347798347473","0.05907347798347473","0.05907347798347473"
"580","0.025107398629188538","0.025107398629188538","0.025107398629188538"
"581","0.008493541739881039","0.008493541739881039","0.008493541739881039"
"582","0.015315940603613853","0.015315940603613853","0.015315940603613853"
"583","0.04361100494861603","0.04361100494861603","0.04361100494861603"
"584","0.09133223444223404","0.09133223444223404","0.09133223444223404"
"585","0.020885098725557327","0.020885098725557327","0.020885098725557327"
"586","0.0818384513258934","0.0818384513258934","0.0818384513258934"
"587","0.019780190661549568","0.019780190661549568","0.019780190661549568"
"588","0.021833602339029312","0.021833602339029312","0.021833602339029312"
"589","0.06318192183971405","0.06318192183971405","0.06318192183971405"
"590","0.025682974606752396","0.025682974606752396","0.025682974606752396"
"591","0.03156305104494095","0.03156305104494095","0.03156305104494095"
"592","0.018499944359064102","0.018499944359064102","0.018499944359064102"
"593","0.024046998471021652","0.024046998471021652","0.024046998471021652"
"594","0.042568497359752655","0.042568497359752655","0.042568497359752655"
"595","0.027255957946181297","0.027255957946181297","0.027255957946181297"
"596","0.033702071756124496","0.033702071756124496","0.033702071756124496"
"597","0.015069559216499329","0.015069559216499329","0.015069559216499329"
"598","0.015008029527962208","0.015008029527962208","0.015008029527962208"
"599","0.01949552446603775","0.01949552446603775","0.01949552446603775"
"600","0.024947840720415115","0.024947840720415115","0.024947840720415115"
"601","0.017203696072101593","0.017203696072101593","0.017203696072101593"
"602","0.010201487690210342","0.010201487690210342","0.010201487690210342"
"603","0.020063824951648712","0.020063824951648712","0.020063824951648712"
"604","0.04289744794368744","0.04289744794368744","0.04289744794368744"
"605","0.028350111097097397","0.028350111097097397","0.028350111097097397"
"606","0.03133801370859146","0.03133801370859146","0.03133801370859146"
"607","0.016820525750517845","0.016820525750517845","0.016820525750517845"
"608","0.01697346568107605","0.01697346568107605","0.01697346568107605"
"609","0.01312936656177044","0.01312936656177044","0.01312936656177044"
"610","0.012731644324958324","0.012731644324958324","0.012731644324958324"
"611","0.013791682198643684","0.013791682198643684","0.013791682198643684"
"612","0.019131287932395935","0.019131287932395935","0.019131287932395935"
"613","0.017827263101935387","0.017827263101935387","0.017827263101935387"
"614","0.04042061045765877","0.04042061045765877","0.04042061045765877"
"615","0.014411695301532745","0.014411695301532745","0.014411695301532745"
"616","0.06169172003865242","0.06169172003865242","0.06169172003865242"
"617","0.018105696886777878","0.018105696886777878","0.018105696886777878"
"618","0.01633448712527752","0.01633448712527752","0.01633448712527752"
"619","0.009608346968889236","0.009608346968889236","0.009608346968889236"
"620","0.015245028771460056","0.015245028771460056","0.015245028771460056"
"621","0.020137250423431396","0.020137250423431396","0.020137250423431396"
"622","0.018710754811763763","0.018710754811763763","0.018710754811763763"
"623","0.008171454071998596","0.008171454071998596","0.008171454071998596"
"624","0.01117600966244936","0.01117600966244936","0.01117600966244936"
"625","0.02454252541065216","0.02454252541065216","0.02454252541065216"
"626","0.016068512573838234","0.016068512573838234","0.016068512573838234"
"627","0.022155463695526123","0.022155463695526123","0.022155463695526123"
"628","0.018947241827845573","0.018947241827845573","0.018947241827845573"
"629","0.04090435057878494","0.04090435057878494","0.04090435057878494"
"630","0.011774672195315361","0.011774672195315361","0.011774672195315361"
"631","0.024993250146508217","0.024993250146508217","0.024993250146508217"
"632","0.011727659963071346","0.011727659963071346","0.011727659963071346"
"633","0.015857914462685585","0.015857914462685585","0.015857914462685585"
"634","0.05044981464743614","0.05044981464743614","0.05044981464743614"
"635","0.02069154381752014","0.02069154381752014","0.02069154381752014"
"636","0.01831788383424282","0.01831788383424282","0.01831788383424282"
"637","0.014329059049487114","0.014329059049487114","0.014329059049487114"
"638","0.025852462276816368","0.025852462276816368","0.025852462276816368"
"639","0.017267607152462006","0.017267607152462006","0.017267607152462006"
"640","0.012400105595588684","0.012400105595588684","0.012400105595588684"
"641","0.0560038685798645","0.0560038685798645","0.0560038685798645"
"642","0.01218191348016262","0.01218191348016262","0.01218191348016262"
"643","0.0265420600771904","0.0265420600771904","0.0265420600771904"
"644","0.013383563607931137","0.013383563607931137","0.013383563607931137"
"645","0.011063730344176292","0.011063730344176292","0.011063730344176292"
"646","0.0201261006295681","0.0201261006295681","0.0201261006295681"
"647","0.013632584363222122","0.013632584363222122","0.013632584363222122"
"648","0.041852548718452454","0.041852548718452454","0.041852548718452454"
"649","0.011019241996109486","0.011019241996109486","0.011019241996109486"
"650","0.022315895184874535","0.022315895184874535","0.022315895184874535"
"651","0.008004791103303432","0.008004791103303432","0.008004791103303432"
"652","0.016755297780036926","0.016755297780036926","0.016755297780036926"
"653","0.013098441064357758","0.013098441064357758","0.013098441064357758"
"654","0.02465529553592205","0.02465529553592205","0.02465529553592205"
"655","0.012236302718520164","0.012236302718520164","0.012236302718520164"
"656","0.008685192093253136","0.008685192093253136","0.008685192093253136"
"657","0.02930542081594467","0.02930542081594467","0.02930542081594467"
"658","0.01180277206003666","0.01180277206003666","0.01180277206003666"
"659","0.013322089798748493","0.013322089798748493","0.013322089798748493"
"660","0.016146188601851463","0.016146188601851463","0.016146188601851463"
"661","0.011221221648156643","0.011221221648156643","0.011221221648156643"
"662","0.012422130443155766","0.012422130443155766","0.012422130443155766"
"663","0.008745384402573109","0.008745384402573109","0.008745384402573109"
"664","0.019278395920991898","0.019278395920991898","0.019278395920991898"
"665","0.008933153934776783","0.008933153934776783","0.008933153934776783"
"666","0.012891544960439205","0.012891544960439205","0.012891544960439205"
"667","0.017759867012500763","0.017759867012500763","0.017759867012500763"
"668","0.01672038994729519","0.01672038994729519","0.01672038994729519"
"669","0.00924774631857872","0.00924774631857872","0.00924774631857872"
"670","0.007700477261096239","0.007700477261096239","0.007700477261096239"
"671","0.007199873216450214","0.007199873216450214","0.007199873216450214"
"672","0.04305112361907959","0.04305112361907959","0.04305112361907959"
"673","0.019163165241479874","0.019163165241479874","0.019163165241479874"
"674","0.02309359796345234","0.02309359796345234","0.02309359796345234"
"675","0.01000282820314169","0.01000282820314169","0.01000282820314169"
"676","0.016956614330410957","0.016956614330410957","0.016956614330410957"
"677","0.007686993107199669","0.007686993107199669","0.007686993107199669"
"678","0.017105810344219208","0.017105810344219208","0.017105810344219208"
"679","0.0213509239256382","0.0213509239256382","0.0213509239256382"
"680","0.014635423198342323","0.014635423198342323","0.014635423198342323"
"681","0.011469443328678608","0.011469443328678608","0.011469443328678608"
"682","0.02189844474196434","0.02189844474196434","0.02189844474196434"
"683","0.03233172371983528","0.03233172371983528","0.03233172371983528"
"684","0.01112318504601717","0.01112318504601717","0.01112318504601717"
"685","0.01376098208129406","0.01376098208129406","0.01376098208129406"
"686","0.02963583916425705","0.02963583916425705","0.02963583916425705"
"687","0.012222498655319214","0.012222498655319214","0.012222498655319214"
"688","0.009043627418577671","0.009043627418577671","0.009043627418577671"
"689","0.014406925067305565","0.014406925067305565","0.014406925067305565"
"690","0.014427471905946732","0.014427471905946732","0.014427471905946732"
"691","0.01753457449376583","0.01753457449376583","0.01753457449376583"
"692","0.024311158806085587","0.024311158806085587","0.024311158806085587"
"693","0.017828132957220078","0.017828132957220078","0.017828132957220078"
"694","0.010983269661664963","0.010983269661664963","0.010983269661664963"
"695","0.01099228672683239","0.01099228672683239","0.01099228672683239"
"696","0.01627252995967865","0.01627252995967865","0.01627252995967865"
"697","0.021458936855196953","0.021458936855196953","0.021458936855196953"
"698","0.013812081888318062","0.013812081888318062","0.013812081888318062"
"699","0.014286652207374573","0.014286652207374573","0.014286652207374573"
"700","0.017818450927734375","0.017818450927734375","0.017818450927734375"
"701","0.017766932025551796","0.017766932025551796","0.017766932025551796"
"702","0.02563362568616867","0.02563362568616867","0.02563362568616867"
"703","0.007948904298245907","0.007948904298245907","0.007948904298245907"
"704","0.02250894159078598","0.02250894159078598","0.02250894159078598"
"705","0.03569243848323822","0.03569243848323822","0.03569243848323822"
"706","0.02085234969854355","0.02085234969854355","0.02085234969854355"
"707","0.020827945321798325","0.020827945321798325","0.020827945321798325"
"708","0.017853351309895515","0.017853351309895515","0.017853351309895515"
"709","0.019528578966856003","0.019528578966856003","0.019528578966856003"
"710","0.011738017201423645","0.011738017201423645","0.011738017201423645"
"711","0.015127580612897873","0.015127580612897873","0.015127580612897873"
"712","0.012546269223093987","0.012546269223093987","0.012546269223093987"
"713","0.01303129456937313","0.01303129456937313","0.01303129456937313"
"714","0.023096740245819092","0.023096740245819092","0.023096740245819092"
"715","0.009053673595190048","0.009053673595190048","0.009053673595190048"
"716","0.014079602435231209","0.014079602435231209","0.014079602435231209"
"717","0.015947779640555382","0.015947779640555382","0.015947779640555382"
"718","0.014968030154705048","0.014968030154705048","0.014968030154705048"
"719","0.010395985096693039","0.010395985096693039","0.010395985096693039"
"720","0.0347689613699913","0.0347689613699913","0.0347689613699913"
"721","0.023121720179915428","0.023121720179915428","0.023121720179915428"
"722","0.033932339400053024","0.033932339400053024","0.033932339400053024"
"723","0.026294637471437454","0.026294637471437454","0.026294637471437454"
"724","0.010349379852414131","0.010349379852414131","0.010349379852414131"
"725","0.026272106915712357","0.026272106915712357","0.026272106915712357"
"726","0.026188576593995094","0.026188576593995094","0.026188576593995094"
"727","0.015592094510793686","0.015592094510793686","0.015592094510793686"
"728","0.01420223992317915","0.01420223992317915","0.01420223992317915"
"729","0.009471251629292965","0.009471251629292965","0.009471251629292965"
"730","0.02104567363858223","0.02104567363858223","0.02104567363858223"
"731","0.018129795789718628","0.018129795789718628","0.018129795789718628"
"732","0.048868611454963684","0.048868611454963684","0.048868611454963684"
"733","0.015815522521734238","0.015815522521734238","0.015815522521734238"
"734","0.027285072952508926","0.027285072952508926","0.027285072952508926"
"735","0.006038559600710869","0.006038559600710869","0.006038559600710869"
"736","0.007867805659770966","0.007867805659770966","0.007867805659770966"
"737","0.012605352327227592","0.012605352327227592","0.012605352327227592"
"738","0.012500684708356857","0.012500684708356857","0.012500684708356857"
"739","0.011178837157785892","0.011178837157785892","0.011178837157785892"
"740","0.018923362717032433","0.018923362717032433","0.018923362717032433"
"741","0.010685996152460575","0.010685996152460575","0.010685996152460575"
"742","0.02134886384010315","0.02134886384010315","0.02134886384010315"
"743","0.05217381566762924","0.05217381566762924","0.05217381566762924"
"744","0.011763697490096092","0.011763697490096092","0.011763697490096092"
"745","0.014695795252919197","0.014695795252919197","0.014695795252919197"
"746","0.023607518523931503","0.023607518523931503","0.023607518523931503"
"747","0.006179128773510456","0.006179128773510456","0.006179128773510456"
"748","0.036861568689346313","0.036861568689346313","0.036861568689346313"
"749","0.011015031486749649","0.011015031486749649","0.011015031486749649"
"750","0.005898573435842991","0.005898573435842991","0.005898573435842991"
"751","0.011364992707967758","0.011364992707967758","0.011364992707967758"
"752","0.022098412737250328","0.022098412737250328","0.022098412737250328"
"753","0.025275055319070816","0.025275055319070816","0.025275055319070816"
"754","0.013951949775218964","0.013951949775218964","0.013951949775218964"
"755","0.0218029897660017","0.0218029897660017","0.0218029897660017"
"756","0.024469707161188126","0.024469707161188126","0.024469707161188126"
"757","0.015337996184825897","0.015337996184825897","0.015337996184825897"
"758","0.006999642588198185","0.006999642588198185","0.006999642588198185"
"759","0.010042610578238964","0.010042610578238964","0.010042610578238964"
"760","0.007597473915666342","0.007597473915666342","0.007597473915666342"
"761","0.014545534737408161","0.014545534737408161","0.014545534737408161"
"762","0.015397871844470501","0.015397871844470501","0.015397871844470501"
"763","0.010323423892259598","0.010323423892259598","0.010323423892259598"
"764","0.01783711649477482","0.01783711649477482","0.01783711649477482"
"765","0.013022484257817268","0.013022484257817268","0.013022484257817268"
"766","0.019957374781370163","0.019957374781370163","0.019957374781370163"
"767","0.023552851751446724","0.023552851751446724","0.023552851751446724"
"768","0.016818463802337646","0.016818463802337646","0.016818463802337646"
"769","0.0173153318464756","0.0173153318464756","0.0173153318464756"
"770","0.012785986065864563","0.012785986065864563","0.012785986065864563"
"771","0.013833836652338505","0.013833836652338505","0.013833836652338505"
"772","0.014455394819378853","0.014455394819378853","0.014455394819378853"
"773","0.012679286301136017","0.012679286301136017","0.012679286301136017"
"774","0.014206910505890846","0.014206910505890846","0.014206910505890846"
"775","0.01564193330705166","0.01564193330705166","0.01564193330705166"
"776","0.01298726536333561","0.01298726536333561","0.01298726536333561"
"777","0.013945074751973152","0.013945074751973152","0.013945074751973152"
"778","0.03172256425023079","0.03172256425023079","0.03172256425023079"
"779","0.030162565410137177","0.030162565410137177","0.030162565410137177"
"780","0.008492578752338886","0.008492578752338886","0.008492578752338886"
"781","0.013583344407379627","0.013583344407379627","0.013583344407379627"
"782","0.018748322501778603","0.018748322501778603","0.018748322501778603"
"783","0.009356389753520489","0.009356389753520489","0.009356389753520489"
"784","0.015390892513096333","0.015390892513096333","0.015390892513096333"
"785","0.008259722962975502","0.008259722962975502","0.008259722962975502"
"786","0.0181597787886858","0.0181597787886858","0.0181597787886858"
"787","0.015310585498809814","0.015310585498809814","0.015310585498809814"
"788","0.010657869279384613","0.010657869279384613","0.010657869279384613"
"789","0.02331056073307991","0.02331056073307991","0.02331056073307991"
"790","0.0128862913697958","0.0128862913697958","0.0128862913697958"
"791","0.01692361757159233","0.01692361757159233","0.01692361757159233"
"792","0.016187552362680435","0.016187552362680435","0.016187552362680435"
"793","0.015278487466275692","0.015278487466275692","0.015278487466275692"
"794","0.025101544335484505","0.025101544335484505","0.025101544335484505"
"795","0.02055203542113304","0.02055203542113304","0.02055203542113304"
"796","0.020688701421022415","0.020688701421022415","0.020688701421022415"
"797","0.01467355526983738","0.01467355526983738","0.01467355526983738"
"798","0.017111962661147118","0.017111962661147118","0.017111962661147118"
"799","0.03053538128733635","0.03053538128733635","0.03053538128733635"
"800","0.029502836987376213","0.029502836987376213","0.029502836987376213"
"801","0.016735084354877472","0.016735084354877472","0.016735084354877472"
"802","0.011309841647744179","0.011309841647744179","0.011309841647744179"
"803","0.017499860376119614","0.017499860376119614","0.017499860376119614"
"804","0.07970302551984787","0.07970302551984787","0.07970302551984787"
"805","0.03748173266649246","0.03748173266649246","0.03748173266649246"
"806","0.015341452322900295","0.015341452322900295","0.015341452322900295"
"807","0.014037253335118294","0.014037253335118294","0.014037253335118294"
"808","0.02281264215707779","0.02281264215707779","0.02281264215707779"
"809","0.013431628234684467","0.013431628234684467","0.013431628234684467"
"810","0.014479311183094978","0.014479311183094978","0.014479311183094978"
"811","0.010065929032862186","0.010065929032862186","0.010065929032862186"
"812","0.025432417169213295","0.025432417169213295","0.025432417169213295"
"813","0.016344821080565453","0.016344821080565453","0.016344821080565453"
"814","0.012442437000572681","0.012442437000572681","0.012442437000572681"
"815","0.019420316442847252","0.019420316442847252","0.019420316442847252"
"816","0.013495651073753834","0.013495651073753834","0.013495651073753834"
"817","0.011952994391322136","0.011952994391322136","0.011952994391322136"
"818","0.04692260921001434","0.04692260921001434","0.04692260921001434"
"819","0.011155994608998299","0.011155994608998299","0.011155994608998299"
"820","0.027826810255646706","0.027826810255646706","0.027826810255646706"
"821","0.014760628342628479","0.014760628342628479","0.014760628342628479"
"822","0.022838085889816284","0.022838085889816284","0.022838085889816284"
"823","0.026902906596660614","0.026902906596660614","0.026902906596660614"
"824","0.050735730677843094","0.050735730677843094","0.050735730677843094"
"825","0.0077117737382650375","0.0077117737382650375","0.0077117737382650375"
"826","0.013394605368375778","0.013394605368375778","0.013394605368375778"
"827","0.012175744399428368","0.012175744399428368","0.012175744399428368"
"828","0.012157433666288853","0.012157433666288853","0.012157433666288853"
"829","0.012092228047549725","0.012092228047549725","0.012092228047549725"
"830","0.016460224986076355","0.016460224986076355","0.016460224986076355"
"831","0.006650653667747974","0.006650653667747974","0.006650653667747974"
"832","0.015165897086262703","0.015165897086262703","0.015165897086262703"
"833","0.015855172649025917","0.015855172649025917","0.015855172649025917"
"834","0.015295326709747314","0.015295326709747314","0.015295326709747314"
"835","0.024629665538668633","0.024629665538668633","0.024629665538668633"
"836","0.024472787976264954","0.024472787976264954","0.024472787976264954"
"837","0.014845534227788448","0.014845534227788448","0.014845534227788448"
"838","0.015126325190067291","0.015126325190067291","0.015126325190067291"
"839","0.010767586529254913","0.010767586529254913","0.010767586529254913"
"840","0.0491594560444355","0.0491594560444355","0.0491594560444355"
"841","0.014424653723835945","0.014424653723835945","0.014424653723835945"
"842","0.025788895785808563","0.025788895785808563","0.025788895785808563"
"843","0.01744028553366661","0.01744028553366661","0.01744028553366661"
"844","0.014806745573878288","0.014806745573878288","0.014806745573878288"
"845","0.01029961183667183","0.01029961183667183","0.01029961183667183"
"846","0.024332042783498764","0.024332042783498764","0.024332042783498764"
"847","0.008523632772266865","0.008523632772266865","0.008523632772266865"
"848","0.010560983791947365","0.010560983791947365","0.010560983791947365"
"849","0.014300375245511532","0.014300375245511532","0.014300375245511532"
"850","0.006457920651882887","0.006457920651882887","0.006457920651882887"
"851","0.017566801980137825","0.017566801980137825","0.017566801980137825"
"852","0.006730569992214441","0.006730569992214441","0.006730569992214441"
"853","0.008573725819587708","0.008573725819587708","0.008573725819587708"
"854","0.012009091675281525","0.012009091675281525","0.012009091675281525"
"855","0.01831348054111004","0.01831348054111004","0.01831348054111004"
"856","0.015839608386158943","0.015839608386158943","0.015839608386158943"
"857","0.007616969756782055","0.007616969756782055","0.007616969756782055"
"858","0.006250963546335697","0.006250963546335697","0.006250963546335697"
"859","0.01373122539371252","0.01373122539371252","0.01373122539371252"
"860","0.008748321793973446","0.008748321793973446","0.008748321793973446"
"861","0.0283388402312994","0.0283388402312994","0.0283388402312994"
"862","0.03004571609199047","0.03004571609199047","0.03004571609199047"
"863","0.008084756322205067","0.008084756322205067","0.008084756322205067"
"864","0.0069135562516748905","0.0069135562516748905","0.0069135562516748905"
"865","0.02016177587211132","0.02016177587211132","0.02016177587211132"
"866","0.009488881565630436","0.009488881565630436","0.009488881565630436"
"867","0.013443422503769398","0.013443422503769398","0.013443422503769398"
"868","0.014961255714297295","0.014961255714297295","0.014961255714297295"
"869","0.027885228395462036","0.027885228395462036","0.027885228395462036"
"870","0.011364022269845009","0.011364022269845009","0.011364022269845009"
"871","0.026379859074950218","0.026379859074950218","0.026379859074950218"
"872","0.026011589914560318","0.026011589914560318","0.026011589914560318"
"873","0.019694734364748","0.019694734364748","0.019694734364748"
"874","0.007689215242862701","0.007689215242862701","0.007689215242862701"
"875","0.015988538041710854","0.015988538041710854","0.015988538041710854"
"876","0.01633743941783905","0.01633743941783905","0.01633743941783905"
"877","0.03606090322136879","0.03606090322136879","0.03606090322136879"
"878","0.008779332041740417","0.008779332041740417","0.008779332041740417"
"879","0.006637682672590017","0.006637682672590017","0.006637682672590017"
"880","0.009238403290510178","0.009238403290510178","0.009238403290510178"
"881","0.013691653497517109","0.013691653497517109","0.013691653497517109"
"882","0.018618948757648468","0.018618948757648468","0.018618948757648468"
"883","0.014143736101686954","0.014143736101686954","0.014143736101686954"
"884","0.012353550642728806","0.012353550642728806","0.012353550642728806"
"885","0.009200098924338818","0.009200098924338818","0.009200098924338818"
"886","0.01022331416606903","0.01022331416606903","0.01022331416606903"
"887","0.011305391788482666","0.011305391788482666","0.011305391788482666"
"888","0.025426045060157776","0.025426045060157776","0.025426045060157776"
"889","0.009538889862596989","0.009538889862596989","0.009538889862596989"
"890","0.010371528565883636","0.010371528565883636","0.010371528565883636"
"891","0.0078280009329319","0.0078280009329319","0.0078280009329319"
"892","0.005859986878931522","0.005859986878931522","0.005859986878931522"
"893","0.008097427897155285","0.008097427897155285","0.008097427897155285"
"894","0.018246585503220558","0.018246585503220558","0.018246585503220558"
"895","0.011609614826738834","0.011609614826738834","0.011609614826738834"
"896","0.011171163991093636","0.011171163991093636","0.011171163991093636"
"897","0.0111237158998847","0.0111237158998847","0.0111237158998847"
"898","0.006472252309322357","0.006472252309322357","0.006472252309322357"
"899","0.008911557495594025","0.008911557495594025","0.008911557495594025"
"900","0.0119139663875103","0.0119139663875103","0.0119139663875103"
"901","0.0069890208542346954","0.0069890208542346954","0.0069890208542346954"
"902","0.010113361291587353","0.010113361291587353","0.010113361291587353"
"903","0.007000724319368601","0.007000724319368601","0.007000724319368601"
"904","0.025924501940608025","0.025924501940608025","0.025924501940608025"
"905","0.009864572435617447","0.009864572435617447","0.009864572435617447"
"906","0.028340578079223633","0.028340578079223633","0.028340578079223633"
"907","0.013697033748030663","0.013697033748030663","0.013697033748030663"
"908","0.010394509881734848","0.010394509881734848","0.010394509881734848"
"909","0.009483203291893005","0.009483203291893005","0.009483203291893005"
"910","0.006263047456741333","0.006263047456741333","0.006263047456741333"
"911","0.016827283427119255","0.016827283427119255","0.016827283427119255"
"912","0.007063549943268299","0.007063549943268299","0.007063549943268299"
"913","0.009324355982244015","0.009324355982244015","0.009324355982244015"
"914","0.012170232832431793","0.012170232832431793","0.012170232832431793"
"915","0.00821610726416111","0.00821610726416111","0.00821610726416111"
"916","0.01617717742919922","0.01617717742919922","0.01617717742919922"
"917","0.019037488847970963","0.019037488847970963","0.019037488847970963"
"918","0.030223242938518524","0.030223242938518524","0.030223242938518524"
"919","0.017185691744089127","0.017185691744089127","0.017185691744089127"
"920","0.02088881842792034","0.02088881842792034","0.02088881842792034"
"921","0.008223225362598896","0.008223225362598896","0.008223225362598896"
"922","0.017349157482385635","0.017349157482385635","0.017349157482385635"
"923","0.009906433522701263","0.009906433522701263","0.009906433522701263"
"924","0.010613404214382172","0.010613404214382172","0.010613404214382172"
"925","0.021605458110570908","0.021605458110570908","0.021605458110570908"
"926","0.0105868149548769","0.0105868149548769","0.0105868149548769"
"927","0.004148212727159262","0.004148212727159262","0.004148212727159262"
"928","0.017473824322223663","0.017473824322223663","0.017473824322223663"
"929","0.013823858462274075","0.013823858462274075","0.013823858462274075"
"930","0.028174908831715584","0.028174908831715584","0.028174908831715584"
"931","0.02540595829486847","0.02540595829486847","0.02540595829486847"
"932","0.025986267253756523","0.025986267253756523","0.025986267253756523"
"933","0.009185735136270523","0.009185735136270523","0.009185735136270523"
"934","0.011639595031738281","0.011639595031738281","0.011639595031738281"
"935","0.04228399693965912","0.04228399693965912","0.04228399693965912"
"936","0.021075721830129623","0.021075721830129623","0.021075721830129623"
"937","0.018790874630212784","0.018790874630212784","0.018790874630212784"
"938","0.010404014959931374","0.010404014959931374","0.010404014959931374"
"939","0.009280861355364323","0.009280861355364323","0.009280861355364323"
"940","0.011340349912643433","0.011340349912643433","0.011340349912643433"
"941","0.018898773938417435","0.018898773938417435","0.018898773938417435"
"942","0.026519563049077988","0.026519563049077988","0.026519563049077988"
"943","0.016549114137887955","0.016549114137887955","0.016549114137887955"
"944","0.010348701849579811","0.010348701849579811","0.010348701849579811"
"945","0.0365082323551178","0.0365082323551178","0.0365082323551178"
"946","0.03436974808573723","0.03436974808573723","0.03436974808573723"
"947","0.0065165311098098755","0.0065165311098098755","0.0065165311098098755"
"948","0.014892686158418655","0.014892686158418655","0.014892686158418655"
"949","0.018713971599936485","0.018713971599936485","0.018713971599936485"
"950","0.007858412340283394","0.007858412340283394","0.007858412340283394"
"951","0.010733196511864662","0.010733196511864662","0.010733196511864662"
"952","0.15182268619537354","0.15182268619537354","0.15182268619537354"
"953","0.016481362283229828","0.016481362283229828","0.016481362283229828"
"954","0.02283690869808197","0.02283690869808197","0.02283690869808197"
"955","0.019164539873600006","0.019164539873600006","0.019164539873600006"
"956","0.02556665800511837","0.02556665800511837","0.02556665800511837"
"957","0.022080473601818085","0.022080473601818085","0.022080473601818085"
"958","0.06243319809436798","0.06243319809436798","0.06243319809436798"
"959","0.012887364253401756","0.012887364253401756","0.012887364253401756"
"960","0.060076676309108734","0.060076676309108734","0.060076676309108734"
"961","0.011264761909842491","0.011264761909842491","0.011264761909842491"
"962","0.015473087318241596","0.015473087318241596","0.015473087318241596"
"963","0.016634220257401466","0.016634220257401466","0.016634220257401466"
"964","0.04271577298641205","0.04271577298641205","0.04271577298641205"
"965","0.028633980080485344","0.028633980080485344","0.028633980080485344"
"966","0.07067129760980606","0.07067129760980606","0.07067129760980606"
"967","0.022546730935573578","0.022546730935573578","0.022546730935573578"
"968","0.013340567238628864","0.013340567238628864","0.013340567238628864"
"969","0.01391320489346981","0.01391320489346981","0.01391320489346981"
"970","0.03330862522125244","0.03330862522125244","0.03330862522125244"
"971","0.011851795017719269","0.011851795017719269","0.011851795017719269"
"972","0.04521358013153076","0.04521358013153076","0.04521358013153076"
"973","0.011232896707952023","0.011232896707952023","0.011232896707952023"
"974","0.022966714575886726","0.022966714575886726","0.022966714575886726"
"975","0.020536281168460846","0.020536281168460846","0.020536281168460846"
"976","0.01935778744518757","0.01935778744518757","0.01935778744518757"
"977","0.013843372464179993","0.013843372464179993","0.013843372464179993"
"978","0.009433602914214134","0.009433602914214134","0.009433602914214134"
"979","0.08298283815383911","0.08298283815383911","0.08298283815383911"
"980","0.014715926721692085","0.014715926721692085","0.014715926721692085"
"981","0.01676079072058201","0.01676079072058201","0.01676079072058201"
"982","0.029725657775998116","0.029725657775998116","0.029725657775998116"
"983","0.019701827317476273","0.019701827317476273","0.019701827317476273"
"984","0.009779472835361958","0.009779472835361958","0.009779472835361958"
"985","0.04271969199180603","0.04271969199180603","0.04271969199180603"
"986","0.02198147401213646","0.02198147401213646","0.02198147401213646"
"987","0.019255710765719414","0.019255710765719414","0.019255710765719414"
"988","0.016540057957172394","0.016540057957172394","0.016540057957172394"
"989","0.026941539719700813","0.026941539719700813","0.026941539719700813"
"990","0.00886902492493391","0.00886902492493391","0.00886902492493391"
"991","0.01881328783929348","0.01881328783929348","0.01881328783929348"
"992","0.020265214145183563","0.020265214145183563","0.020265214145183563"
"993","0.020606614649295807","0.020606614649295807","0.020606614649295807"
"994","0.028472887352108955","0.028472887352108955","0.028472887352108955"
"995","0.008843607269227505","0.008843607269227505","0.008843607269227505"
"996","0.012224163860082626","0.012224163860082626","0.012224163860082626"
"997","0.016219282522797585","0.016219282522797585","0.016219282522797585"
"998","0.013912441208958626","0.013912441208958626","0.013912441208958626"
"999","0.015896886587142944","0.015896886587142944","0.015896886587142944"

==> data/wandb-iarap-loss.csv <==
"Step","sphere-random-uniform - loss","sphere-random-uniform - loss__MIN","sphere-random-uniform - loss__MAX"
"0","117.79254150390625","117.79254150390625","117.79254150390625"
"1","112.38062286376953","112.38062286376953","112.38062286376953"
"2","95.87117767333984","95.87117767333984","95.87117767333984"
"3","66.32854461669922","66.32854461669922","66.32854461669922"
"4","37.95430374145508","37.95430374145508","37.95430374145508"
"5","52.960044860839844","52.960044860839844","52.960044860839844"
"6","20.000442504882812","20.000442504882812","20.000442504882812"
"7","10.085680961608887","10.085680961608887","10.085680961608887"
"8","13.417237281799316","13.417237281799316","13.417237281799316"
"9","13.565413475036621","13.565413475036621","13.565413475036621"
"10","9.31982135772705","9.31982135772705","9.31982135772705"
"11","5.080845832824707","5.080845832824707","5.080845832824707"
"12","5.727436542510986","5.727436542510986","5.727436542510986"
"13","10.772884368896484","10.772884368896484","10.772884368896484"
"14","8.886228561401367","8.886228561401367","8.886228561401367"
"15","4.948181629180908","4.948181629180908","4.948181629180908"
"16","4.710412979125977","4.710412979125977","4.710412979125977"
"17","5.903205871582031","5.903205871582031","5.903205871582031"
"18","5.662923812866211","5.662923812866211","5.662923812866211"
"19","3.589287281036377","3.589287281036377","3.589287281036377"
"20","1.6811434030532837","1.6811434030532837","1.6811434030532837"
"21","1.2767159938812256","1.2767159938812256","1.2767159938812256"
"22","2.668642520904541","2.668642520904541","2.668642520904541"
"23","2.1641340255737305","2.1641340255737305","2.1641340255737305"
"24","1.2879000902175903","1.2879000902175903","1.2879000902175903"
"25","0.418383926153183","0.418383926153183","0.418383926153183"
"26","1.1462308168411255","1.1462308168411255","1.1462308168411255"
"27","1.6546510457992554","1.6546510457992554","1.6546510457992554"
"28","1.5571483373641968","1.5571483373641968","1.5571483373641968"
"29","1.1936397552490234","1.1936397552490234","1.1936397552490234"
"30","0.8435571193695068","0.8435571193695068","0.8435571193695068"
"31","0.8976884484291077","0.8976884484291077","0.8976884484291077"
"32","2.0205600261688232","2.0205600261688232","2.0205600261688232"
"33","1.1112456321716309","1.1112456321716309","1.1112456321716309"
"34","0.786169171333313","0.786169171333313","0.786169171333313"
"35","0.362883985042572","0.362883985042572","0.362883985042572"
"36","0.45938777923583984","0.45938777923583984","0.45938777923583984"
"37","0.6186614036560059","0.6186614036560059","0.6186614036560059"
"38","0.6173756718635559","0.6173756718635559","0.6173756718635559"
"39","0.7187163233757019","0.7187163233757019","0.7187163233757019"
"40","0.23810143768787384","0.23810143768787384","0.23810143768787384"
"41","0.5428707599639893","0.5428707599639893","0.5428707599639893"
"42","0.6593920588493347","0.6593920588493347","0.6593920588493347"
"43","0.32055383920669556","0.32055383920669556","0.32055383920669556"
"44","0.5155626535415649","0.5155626535415649","0.5155626535415649"
"45","0.2919152081012726","0.2919152081012726","0.2919152081012726"
"46","0.28107234835624695","0.28107234835624695","0.28107234835624695"
"47","0.3568505346775055","0.3568505346775055","0.3568505346775055"
"48","0.3207876682281494","0.3207876682281494","0.3207876682281494"
"49","0.17882727086544037","0.17882727086544037","0.17882727086544037"
"50","0.3162284195423126","0.3162284195423126","0.3162284195423126"
"51","0.6670852303504944","0.6670852303504944","0.6670852303504944"
"52","0.24523454904556274","0.24523454904556274","0.24523454904556274"
"53","0.129534050822258","0.129534050822258","0.129534050822258"
"54","0.18390674889087677","0.18390674889087677","0.18390674889087677"
"55","0.27851518988609314","0.27851518988609314","0.27851518988609314"
"56","0.45056086778640747","0.45056086778640747","0.45056086778640747"
"57","0.26374170184135437","0.26374170184135437","0.26374170184135437"
"58","0.18375271558761597","0.18375271558761597","0.18375271558761597"
"59","0.13501854240894318","0.13501854240894318","0.13501854240894318"
"60","0.18352188169956207","0.18352188169956207","0.18352188169956207"
"61","0.2746112048625946","0.2746112048625946","0.2746112048625946"
"62","0.168416827917099","0.168416827917099","0.168416827917099"
"63","0.29613441228866577","0.29613441228866577","0.29613441228866577"
"64","0.1617477685213089","0.1617477685213089","0.1617477685213089"
"65","0.1672743856906891","0.1672743856906891","0.1672743856906891"
"66","0.1606643944978714","0.1606643944978714","0.1606643944978714"
"67","0.14406372606754303","0.14406372606754303","0.14406372606754303"
"68","0.22470174729824066","0.22470174729824066","0.22470174729824066"
"69","0.20661048591136932","0.20661048591136932","0.20661048591136932"
"70","0.32315459847450256","0.32315459847450256","0.32315459847450256"
"71","0.13188977539539337","0.13188977539539337","0.13188977539539337"
"72","0.09983168542385101","0.09983168542385101","0.09983168542385101"
"73","0.09642039239406586","0.09642039239406586","0.09642039239406586"
"74","0.2655249238014221","0.2655249238014221","0.2655249238014221"
"75","0.20834560692310333","0.20834560692310333","0.20834560692310333"
"76","0.09829134494066238","0.09829134494066238","0.09829134494066238"
"77","0.10664121061563492","0.10664121061563492","0.10664121061563492"
"78","0.1205637976527214","0.1205637976527214","0.1205637976527214"
"79","0.15681269764900208","0.15681269764900208","0.15681269764900208"
"80","0.10594459623098373","0.10594459623098373","0.10594459623098373"
"81","0.08175777643918991","0.08175777643918991","0.08175777643918991"
"82","0.14863651990890503","0.14863651990890503","0.14863651990890503"
"83","0.07466280460357666","0.07466280460357666","0.07466280460357666"
"84","0.09475249797105789","0.09475249797105789","0.09475249797105789"
"85","0.11438750475645065","0.11438750475645065","0.11438750475645065"
"86","0.15062732994556427","0.15062732994556427","0.15062732994556427"
"87","0.1732841283082962","0.1732841283082962","0.1732841283082962"
"88","0.0568755567073822","0.0568755567073822","0.0568755567073822"
"89","0.16815625131130219","0.16815625131130219","0.16815625131130219"
"90","0.07906695455312729","0.07906695455312729","0.07906695455312729"
"91","0.048981133848428726","0.048981133848428726","0.048981133848428726"
"92","0.11718283593654633","0.11718283593654633","0.11718283593654633"
"93","0.12289374321699142","0.12289374321699142","0.12289374321699142"
"94","0.12332654744386673","0.12332654744386673","0.12332654744386673"
"95","0.10353109985589981","0.10353109985589981","0.10353109985589981"
"96","0.07225355505943298","0.07225355505943298","0.07225355505943298"
"97","0.06767132133245468","0.06767132133245468","0.06767132133245468"
"98","0.14550209045410156","0.14550209045410156","0.14550209045410156"
"99","0.12907633185386658","0.12907633185386658","0.12907633185386658"
"100","0.043321479111909866","0.043321479111909866","0.043321479111909866"
"101","0.06418994069099426","0.06418994069099426","0.06418994069099426"
"102","0.19306908547878265","0.19306908547878265","0.19306908547878265"
"103","0.06275434792041779","0.06275434792041779","0.06275434792041779"
"104","0.06154077500104904","0.06154077500104904","0.06154077500104904"
"105","0.04560867324471474","0.04560867324471474","0.04560867324471474"
"106","0.0541921891272068","0.0541921891272068","0.0541921891272068"
"107","0.05361875146627426","0.05361875146627426","0.05361875146627426"
"108","0.053312744945287704","0.053312744945287704","0.053312744945287704"
"109","0.0982276052236557","0.0982276052236557","0.0982276052236557"
"110","0.09799980372190475","0.09799980372190475","0.09799980372190475"
"111","0.04000231623649597","0.04000231623649597","0.04000231623649597"
"112","0.03544599190354347","0.03544599190354347","0.03544599190354347"
"113","0.039319999516010284","0.039319999516010284","0.039319999516010284"
"114","0.07052680850028992","0.07052680850028992","0.07052680850028992"
"115","0.06900907307863235","0.06900907307863235","0.06900907307863235"
"116","0.06133205443620682","0.06133205443620682","0.06133205443620682"
"117","0.058718565851449966","0.058718565851449966","0.058718565851449966"
"118","0.10111339390277863","0.10111339390277863","0.10111339390277863"
"119","0.06227874010801315","0.06227874010801315","0.06227874010801315"
"120","0.1395239681005478","0.1395239681005478","0.1395239681005478"
"121","0.0503726527094841","0.0503726527094841","0.0503726527094841"
"122","0.12048730999231339","0.12048730999231339","0.12048730999231339"
"123","0.028692830353975296","0.028692830353975296","0.028692830353975296"
"124","0.0821022316813469","0.0821022316813469","0.0821022316813469"
"125","0.03932648152112961","0.03932648152112961","0.03932648152112961"
"126","0.08981798589229584","0.08981798589229584","0.08981798589229584"
"127","0.09355199337005615","0.09355199337005615","0.09355199337005615"
"128","0.032518766820430756","0.032518766820430756","0.032518766820430756"
"129","0.03803913667798042","0.03803913667798042","0.03803913667798042"
"130","0.08100895583629608","0.08100895583629608","0.08100895583629608"
"131","0.06470610201358795","0.06470610201358795","0.06470610201358795"
"132","0.04247666522860527","0.04247666522860527","0.04247666522860527"
"133","0.08862560242414474","0.08862560242414474","0.08862560242414474"
"134","0.11366704851388931","0.11366704851388931","0.11366704851388931"
"135","0.10452811419963837","0.10452811419963837","0.10452811419963837"
"136","0.048990584909915924","0.048990584909915924","0.048990584909915924"
"137","0.16674034297466278","0.16674034297466278","0.16674034297466278"
"138","0.0755130723118782","0.0755130723118782","0.0755130723118782"
"139","0.059432901442050934","0.059432901442050934","0.059432901442050934"
"140","0.1383560299873352","0.1383560299873352","0.1383560299873352"
"141","0.08005309849977493","0.08005309849977493","0.08005309849977493"
"142","0.04308071732521057","0.04308071732521057","0.04308071732521057"
"143","0.07825595140457153","0.07825595140457153","0.07825595140457153"
"144","0.04796168953180313","0.04796168953180313","0.04796168953180313"
"145","0.03428661823272705","0.03428661823272705","0.03428661823272705"
"146","0.037107810378074646","0.037107810378074646","0.037107810378074646"
"147","0.03158437833189964","0.03158437833189964","0.03158437833189964"
"148","0.04692300036549568","0.04692300036549568","0.04692300036549568"
"149","0.04644711688160896","0.04644711688160896","0.04644711688160896"
"150","0.11788777261972427","0.11788777261972427","0.11788777261972427"
"151","0.06258492171764374","0.06258492171764374","0.06258492171764374"
"152","0.046527039259672165","0.046527039259672165","0.046527039259672165"
"153","0.13196717202663422","0.13196717202663422","0.13196717202663422"
"154","0.02822011522948742","0.02822011522948742","0.02822011522948742"
"155","0.03925205022096634","0.03925205022096634","0.03925205022096634"
"156","0.040609389543533325","0.040609389543533325","0.040609389543533325"
"157","0.14225441217422485","0.14225441217422485","0.14225441217422485"
"158","0.06449058651924133","0.06449058651924133","0.06449058651924133"
"159","0.05462336912751198","0.05462336912751198","0.05462336912751198"
"160","0.042904164642095566","0.042904164642095566","0.042904164642095566"
"161","0.04300151765346527","0.04300151765346527","0.04300151765346527"
"162","0.046429622918367386","0.046429622918367386","0.046429622918367386"
"163","0.04214618355035782","0.04214618355035782","0.04214618355035782"
"164","0.07548332214355469","0.07548332214355469","0.07548332214355469"
"165","0.07138346135616302","0.07138346135616302","0.07138346135616302"
"166","0.056684527546167374","0.056684527546167374","0.056684527546167374"
"167","0.02279769629240036","0.02279769629240036","0.02279769629240036"
"168","0.04875698685646057","0.04875698685646057","0.04875698685646057"
"169","0.04227907955646515","0.04227907955646515","0.04227907955646515"
"170","0.02834857814013958","0.02834857814013958","0.02834857814013958"
"171","0.0483604297041893","0.0483604297041893","0.0483604297041893"
"172","0.030134916305541992","0.030134916305541992","0.030134916305541992"
"173","0.03599666804075241","0.03599666804075241","0.03599666804075241"
"174","0.03427531570196152","0.03427531570196152","0.03427531570196152"
"175","0.051732636988162994","0.051732636988162994","0.051732636988162994"
"176","0.021770594641566277","0.021770594641566277","0.021770594641566277"
"177","0.06028657406568527","0.06028657406568527","0.06028657406568527"
"178","0.3248515725135803","0.3248515725135803","0.3248515725135803"
"179","0.046373892575502396","0.046373892575502396","0.046373892575502396"
"180","0.06397370994091034","0.06397370994091034","0.06397370994091034"
"181","0.03646986931562424","0.03646986931562424","0.03646986931562424"
"182","0.06371569633483887","0.06371569633483887","0.06371569633483887"
"183","0.05736648663878441","0.05736648663878441","0.05736648663878441"
"184","0.02356663905084133","0.02356663905084133","0.02356663905084133"
"185","0.04408535733819008","0.04408535733819008","0.04408535733819008"
"186","0.037036191672086716","0.037036191672086716","0.037036191672086716"
"187","0.04398737847805023","0.04398737847805023","0.04398737847805023"
"188","0.023710019886493683","0.023710019886493683","0.023710019886493683"
"189","0.039205022156238556","0.039205022156238556","0.039205022156238556"
"190","0.04173208400607109","0.04173208400607109","0.04173208400607109"
"191","0.04889993742108345","0.04889993742108345","0.04889993742108345"
"192","0.018228648230433464","0.018228648230433464","0.018228648230433464"
"193","0.05731949582695961","0.05731949582695961","0.05731949582695961"
"194","0.046251218765974045","0.046251218765974045","0.046251218765974045"
"195","0.04072026163339615","0.04072026163339615","0.04072026163339615"
"196","0.03926558420062065","0.03926558420062065","0.03926558420062065"
"197","0.03803090751171112","0.03803090751171112","0.03803090751171112"
"198","0.05477860942482948","0.05477860942482948","0.05477860942482948"
"199","0.024850059300661087","0.024850059300661087","0.024850059300661087"
"200","0.03806188702583313","0.03806188702583313","0.03806188702583313"
"201","0.02114877663552761","0.02114877663552761","0.02114877663552761"
"202","0.036483392119407654","0.036483392119407654","0.036483392119407654"
"203","0.06585809588432312","0.06585809588432312","0.06585809588432312"
"204","0.028429638594388962","0.028429638594388962","0.028429638594388962"
"205","0.06338966637849808","0.06338966637849808","0.06338966637849808"
"206","0.09752905368804932","0.09752905368804932","0.09752905368804932"
"207","0.04024912789463997","0.04024912789463997","0.04024912789463997"
"208","0.056385066360235214","0.056385066360235214","0.056385066360235214"
"209","0.029110247269272804","0.029110247269272804","0.029110247269272804"
"210","0.02412547916173935","0.02412547916173935","0.02412547916173935"
"211","0.12165101617574692","0.12165101617574692","0.12165101617574692"
"212","0.032528504729270935","0.032528504729270935","0.032528504729270935"
"213","0.033657319843769073","0.033657319843769073","0.033657319843769073"
"214","0.025510098785161972","0.025510098785161972","0.025510098785161972"
"215","0.021464314311742783","0.021464314311742783","0.021464314311742783"
"216","0.06165128946304321","0.06165128946304321","0.06165128946304321"
"217","0.03018900379538536","0.03018900379538536","0.03018900379538536"
"218","0.03293745219707489","0.03293745219707489","0.03293745219707489"
"219","0.021989338099956512","0.021989338099956512","0.021989338099956512"
"220","0.05134957656264305","0.05134957656264305","0.05134957656264305"
"221","0.0369790643453598","0.0369790643453598","0.0369790643453598"
"222","0.03481697663664818","0.03481697663664818","0.03481697663664818"
"223","0.028633160516619682","0.028633160516619682","0.028633160516619682"
"224","0.021317988634109497","0.021317988634109497","0.021317988634109497"
"225","0.03114391304552555","0.03114391304552555","0.03114391304552555"
"226","0.031450431793928146","0.031450431793928146","0.031450431793928146"
"227","0.025309229269623756","0.025309229269623756","0.025309229269623756"
"228","0.04036891832947731","0.04036891832947731","0.04036891832947731"
"229","0.028168803080916405","0.028168803080916405","0.028168803080916405"
"230","0.043250780552625656","0.043250780552625656","0.043250780552625656"
"231","0.051236335188150406","0.051236335188150406","0.051236335188150406"
"232","0.05167151242494583","0.05167151242494583","0.05167151242494583"
"233","0.04001599922776222","0.04001599922776222","0.04001599922776222"
"234","0.21816813945770264","0.21816813945770264","0.21816813945770264"
"235","0.02522360533475876","0.02522360533475876","0.02522360533475876"
"236","0.02758941240608692","0.02758941240608692","0.02758941240608692"
"237","0.07019232213497162","0.07019232213497162","0.07019232213497162"
"238","0.03352341800928116","0.03352341800928116","0.03352341800928116"
"239","0.04431531950831413","0.04431531950831413","0.04431531950831413"
"240","0.2615033984184265","0.2615033984184265","0.2615033984184265"
"241","0.04991081357002258","0.04991081357002258","0.04991081357002258"
"242","0.03550438582897186","0.03550438582897186","0.03550438582897186"
"243","0.03522534295916557","0.03522534295916557","0.03522534295916557"
"244","0.038343656808137894","0.038343656808137894","0.038343656808137894"
"245","0.0333663672208786","0.0333663672208786","0.0333663672208786"
"246","0.032999467104673386","0.032999467104673386","0.032999467104673386"
"247","0.03817392885684967","0.03817392885684967","0.03817392885684967"
"248","0.054545558989048004","0.054545558989048004","0.054545558989048004"
"249","0.022359302267432213","0.022359302267432213","0.022359302267432213"
"250","0.034683745354413986","0.034683745354413986","0.034683745354413986"
"251","0.053346697241067886","0.053346697241067886","0.053346697241067886"
"252","0.033277638256549835","0.033277638256549835","0.033277638256549835"
"253","0.03360891342163086","0.03360891342163086","0.03360891342163086"
"254","0.027127116918563843","0.027127116918563843","0.027127116918563843"
"255","0.01719973050057888","0.01719973050057888","0.01719973050057888"
"256","0.051599469035863876","0.051599469035863876","0.051599469035863876"
"257","0.07824520766735077","0.07824520766735077","0.07824520766735077"
"258","0.02794072963297367","0.02794072963297367","0.02794072963297367"
"259","0.04614659771323204","0.04614659771323204","0.04614659771323204"
"260","0.06340733170509338","0.06340733170509338","0.06340733170509338"
"261","0.027926500886678696","0.027926500886678696","0.027926500886678696"
"262","0.09233511239290237","0.09233511239290237","0.09233511239290237"
"263","0.03205040842294693","0.03205040842294693","0.03205040842294693"
"264","0.03514416143298149","0.03514416143298149","0.03514416143298149"
"265","0.031550489366054535","0.031550489366054535","0.031550489366054535"
"266","0.030968615785241127","0.030968615785241127","0.030968615785241127"
"267","0.11044366657733917","0.11044366657733917","0.11044366657733917"
"268","0.02108536660671234","0.02108536660671234","0.02108536660671234"
"269","0.08074039220809937","0.08074039220809937","0.08074039220809937"
"270","0.040804702788591385","0.040804702788591385","0.040804702788591385"
"271","0.01891794428229332","0.01891794428229332","0.01891794428229332"
"272","0.3385285437107086","0.3385285437107086","0.3385285437107086"
"273","0.037069354206323624","0.037069354206323624","0.037069354206323624"
"274","0.04602975398302078","0.04602975398302078","0.04602975398302078"
"275","0.14635173976421356","0.14635173976421356","0.14635173976421356"
"276","0.04212744161486626","0.04212744161486626","0.04212744161486626"
"277","0.06623490899801254","0.06623490899801254","0.06623490899801254"
"278","0.027326365932822227","0.027326365932822227","0.027326365932822227"
"279","0.03342698514461517","0.03342698514461517","0.03342698514461517"
"280","0.043961286544799805","0.043961286544799805","0.043961286544799805"
"281","0.021134542301297188","0.021134542301297188","0.021134542301297188"
"282","0.024122081696987152","0.024122081696987152","0.024122081696987152"
"283","0.04790309816598892","0.04790309816598892","0.04790309816598892"
"284","0.066370390355587","0.066370390355587","0.066370390355587"
"285","0.022506842389702797","0.022506842389702797","0.022506842389702797"
"286","0.0581698901951313","0.0581698901951313","0.0581698901951313"
"287","0.03322753310203552","0.03322753310203552","0.03322753310203552"
"288","0.030993549153208733","0.030993549153208733","0.030993549153208733"
"289","0.03558061644434929","0.03558061644434929","0.03558061644434929"
"290","0.025986211374402046","0.025986211374402046","0.025986211374402046"
"291","0.1390407383441925","0.1390407383441925","0.1390407383441925"
"292","0.04812875762581825","0.04812875762581825","0.04812875762581825"
"293","0.01874331571161747","0.01874331571161747","0.01874331571161747"
"294","0.02484416961669922","0.02484416961669922","0.02484416961669922"
"295","0.023742876946926117","0.023742876946926117","0.023742876946926117"
"296","0.03365979343652725","0.03365979343652725","0.03365979343652725"
"297","0.030727066099643707","0.030727066099643707","0.030727066099643707"
"298","0.044391509145498276","0.044391509145498276","0.044391509145498276"
"299","0.03146830573678017","0.03146830573678017","0.03146830573678017"
"300","0.03545105829834938","0.03545105829834938","0.03545105829834938"
"301","0.013380910269916058","0.013380910269916058","0.013380910269916058"
"302","0.0586104579269886","0.0586104579269886","0.0586104579269886"
"303","0.03146784007549286","0.03146784007549286","0.03146784007549286"
"304","0.04434465244412422","0.04434465244412422","0.04434465244412422"
"305","0.049585286527872086","0.049585286527872086","0.049585286527872086"
"306","0.05001083388924599","0.05001083388924599","0.05001083388924599"
"307","0.02916332148015499","0.02916332148015499","0.02916332148015499"
"308","0.013863330706954002","0.013863330706954002","0.013863330706954002"
"309","0.017095735296607018","0.017095735296607018","0.017095735296607018"
"310","0.02276471257209778","0.02276471257209778","0.02276471257209778"
"311","0.022231297567486763","0.022231297567486763","0.022231297567486763"
"312","0.022170323878526688","0.022170323878526688","0.022170323878526688"
"313","0.05293365195393562","0.05293365195393562","0.05293365195393562"
"314","0.01704145036637783","0.01704145036637783","0.01704145036637783"
"315","0.011574463918805122","0.011574463918805122","0.011574463918805122"
"316","0.016805630177259445","0.016805630177259445","0.016805630177259445"
"317","0.04356784746050835","0.04356784746050835","0.04356784746050835"
"318","0.028819741681218147","0.028819741681218147","0.028819741681218147"
"319","0.09079644083976746","0.09079644083976746","0.09079644083976746"
"320","0.05604556202888489","0.05604556202888489","0.05604556202888489"
"321","0.01715790666639805","0.01715790666639805","0.01715790666639805"
"322","0.10089580714702606","0.10089580714702606","0.10089580714702606"
"323","0.02339983358979225","0.02339983358979225","0.02339983358979225"
"324","0.030169442296028137","0.030169442296028137","0.030169442296028137"
"325","0.02043418399989605","0.02043418399989605","0.02043418399989605"
"326","0.07727733254432678","0.07727733254432678","0.07727733254432678"
"327","0.023543352261185646","0.023543352261185646","0.023543352261185646"
"328","0.024367189034819603","0.024367189034819603","0.024367189034819603"
"329","0.04606366530060768","0.04606366530060768","0.04606366530060768"
"330","0.027228035032749176","0.027228035032749176","0.027228035032749176"
"331","0.03181980550289154","0.03181980550289154","0.03181980550289154"
"332","0.02757212519645691","0.02757212519645691","0.02757212519645691"
"333","0.024483351036906242","0.024483351036906242","0.024483351036906242"
"334","0.08135554939508438","0.08135554939508438","0.08135554939508438"
"335","0.012523910962045193","0.012523910962045193","0.012523910962045193"
"336","0.018330374732613564","0.018330374732613564","0.018330374732613564"
"337","0.021962810307741165","0.021962810307741165","0.021962810307741165"
"338","0.03438503295183182","0.03438503295183182","0.03438503295183182"
"339","0.019015956670045853","0.019015956670045853","0.019015956670045853"
"340","0.03283056989312172","0.03283056989312172","0.03283056989312172"
"341","0.06334953010082245","0.06334953010082245","0.06334953010082245"
"342","0.01899741031229496","0.01899741031229496","0.01899741031229496"
"343","0.017791276797652245","0.017791276797652245","0.017791276797652245"
"344","0.02786855958402157","0.02786855958402157","0.02786855958402157"
"345","0.015364410355687141","0.015364410355687141","0.015364410355687141"
"346","0.027564499527215958","0.027564499527215958","0.027564499527215958"
"347","0.0355096273124218","0.0355096273124218","0.0355096273124218"
"348","0.023451924324035645","0.023451924324035645","0.023451924324035645"
"349","0.020824521780014038","0.020824521780014038","0.020824521780014038"
"350","0.022634588181972504","0.022634588181972504","0.022634588181972504"
"351","0.021473411470651627","0.021473411470651627","0.021473411470651627"
"352","0.014640788547694683","0.014640788547694683","0.014640788547694683"
"353","0.016329776495695114","0.016329776495695114","0.016329776495695114"
"354","0.016649896278977394","0.016649896278977394","0.016649896278977394"
"355","0.02624586597084999","0.02624586597084999","0.02624586597084999"
"356","0.014299402944743633","0.014299402944743633","0.014299402944743633"
"357","0.04219002276659012","0.04219002276659012","0.04219002276659012"
"358","0.05163511633872986","0.05163511633872986","0.05163511633872986"
"359","0.04745770990848541","0.04745770990848541","0.04745770990848541"
"360","0.01795686036348343","0.01795686036348343","0.01795686036348343"
"361","0.009979438968002796","0.009979438968002796","0.009979438968002796"
"362","0.04220322519540787","0.04220322519540787","0.04220322519540787"
"363","0.04936576634645462","0.04936576634645462","0.04936576634645462"
"364","0.016943983733654022","0.016943983733654022","0.016943983733654022"
"365","0.021155590191483498","0.021155590191483498","0.021155590191483498"
"366","0.03002122789621353","0.03002122789621353","0.03002122789621353"
"367","0.06291656196117401","0.06291656196117401","0.06291656196117401"
"368","0.07694517821073532","0.07694517821073532","0.07694517821073532"
"369","0.024724196642637253","0.024724196642637253","0.024724196642637253"
"370","0.04190279543399811","0.04190279543399811","0.04190279543399811"
"371","0.032639194279909134","0.032639194279909134","0.032639194279909134"
"372","0.01908891648054123","0.01908891648054123","0.01908891648054123"
"373","0.025094568729400635","0.025094568729400635","0.025094568729400635"
"374","0.011855535209178925","0.011855535209178925","0.011855535209178925"
"375","0.02676519565284252","0.02676519565284252","0.02676519565284252"
"376","0.02410156838595867","0.02410156838595867","0.02410156838595867"
"377","0.027599027380347252","0.027599027380347252","0.027599027380347252"
"378","0.017718231305480003","0.017718231305480003","0.017718231305480003"
"379","0.03512171283364296","0.03512171283364296","0.03512171283364296"
"380","0.011687781661748886","0.011687781661748886","0.011687781661748886"
"381","0.06440024077892303","0.06440024077892303","0.06440024077892303"
"382","0.03150720149278641","0.03150720149278641","0.03150720149278641"
"383","0.05506244674324989","0.05506244674324989","0.05506244674324989"
"384","0.025064745917916298","0.025064745917916298","0.025064745917916298"
"385","0.014405714347958565","0.014405714347958565","0.014405714347958565"
"386","0.025172527879476547","0.025172527879476547","0.025172527879476547"
"387","0.02087419293820858","0.02087419293820858","0.02087419293820858"
"388","0.03342415764927864","0.03342415764927864","0.03342415764927864"
"389","0.04778233543038368","0.04778233543038368","0.04778233543038368"
"390","0.012639015913009644","0.012639015913009644","0.012639015913009644"
"391","0.0655888244509697","0.0655888244509697","0.0655888244509697"
"392","0.03897273540496826","0.03897273540496826","0.03897273540496826"
"393","0.01915217936038971","0.01915217936038971","0.01915217936038971"
"394","0.05428168550133705","0.05428168550133705","0.05428168550133705"
"395","0.023432742804288864","0.023432742804288864","0.023432742804288864"
"396","0.04900243505835533","0.04900243505835533","0.04900243505835533"
"397","0.018870884552598","0.018870884552598","0.018870884552598"
"398","0.04058421030640602","0.04058421030640602","0.04058421030640602"
"399","0.011479740031063557","0.011479740031063557","0.011479740031063557"
"400","0.0340096540749073","0.0340096540749073","0.0340096540749073"
"401","0.030207619071006775","0.030207619071006775","0.030207619071006775"
"402","0.05393409729003906","0.05393409729003906","0.05393409729003906"
"403","0.023514948785305023","0.023514948785305023","0.023514948785305023"
"404","0.015269787982106209","0.015269787982106209","0.015269787982106209"
"405","0.040698207914829254","0.040698207914829254","0.040698207914829254"
"406","0.07349120825529099","0.07349120825529099","0.07349120825529099"
"407","0.01712626963853836","0.01712626963853836","0.01712626963853836"
"408","0.033691007643938065","0.033691007643938065","0.033691007643938065"
"409","0.027986526489257812","0.027986526489257812","0.027986526489257812"
"410","0.018828213214874268","0.018828213214874268","0.018828213214874268"
"411","0.025271888822317123","0.025271888822317123","0.025271888822317123"
"412","0.01793093979358673","0.01793093979358673","0.01793093979358673"
"413","0.020690390840172768","0.020690390840172768","0.020690390840172768"
"414","0.030948620289564133","0.030948620289564133","0.030948620289564133"
"415","0.024995101615786552","0.024995101615786552","0.024995101615786552"
"416","0.014418170787394047","0.014418170787394047","0.014418170787394047"
"417","0.02613419108092785","0.02613419108092785","0.02613419108092785"
"418","0.04164773225784302","0.04164773225784302","0.04164773225784302"
"419","0.02080373838543892","0.02080373838543892","0.02080373838543892"
"420","0.023708447813987732","0.023708447813987732","0.023708447813987732"
"421","0.04349999874830246","0.04349999874830246","0.04349999874830246"
"422","0.022733209654688835","0.022733209654688835","0.022733209654688835"
"423","0.023193849250674248","0.023193849250674248","0.023193849250674248"
"424","0.023850152269005775","0.023850152269005775","0.023850152269005775"
"425","0.023082425817847252","0.023082425817847252","0.023082425817847252"
"426","0.016703322529792786","0.016703322529792786","0.016703322529792786"
"427","0.02099049836397171","0.02099049836397171","0.02099049836397171"
"428","0.018865860998630524","0.018865860998630524","0.018865860998630524"
"429","0.018909877166152","0.018909877166152","0.018909877166152"
"430","0.04704262316226959","0.04704262316226959","0.04704262316226959"
"431","0.02807854302227497","0.02807854302227497","0.02807854302227497"
"432","0.01825471594929695","0.01825471594929695","0.01825471594929695"
"433","0.015633907169103622","0.015633907169103622","0.015633907169103622"
"434","0.017916379496455193","0.017916379496455193","0.017916379496455193"
"435","0.025195715948939323","0.025195715948939323","0.025195715948939323"
"436","0.02287023514509201","0.02287023514509201","0.02287023514509201"
"437","0.013827948831021786","0.013827948831021786","0.013827948831021786"
"438","0.03513912111520767","0.03513912111520767","0.03513912111520767"
"439","0.03301166743040085","0.03301166743040085","0.03301166743040085"
"440","0.021040603518486023","0.021040603518486023","0.021040603518486023"
"441","0.024564947932958603","0.024564947932958603","0.024564947932958603"
"442","0.026436064392328262","0.026436064392328262","0.026436064392328262"
"443","0.034213628619909286","0.034213628619909286","0.034213628619909286"
"444","0.015703817829489708","0.015703817829489708","0.015703817829489708"
"445","0.015850193798542023","0.015850193798542023","0.015850193798542023"
"446","0.017396610230207443","0.017396610230207443","0.017396610230207443"
"447","0.01958102360367775","0.01958102360367775","0.01958102360367775"
"448","0.016299165785312653","0.016299165785312653","0.016299165785312653"
"449","0.03774309903383255","0.03774309903383255","0.03774309903383255"
"450","0.010776933282613754","0.010776933282613754","0.010776933282613754"
"451","0.019318563863635063","0.019318563863635063","0.019318563863635063"
"452","0.009308611042797565","0.009308611042797565","0.009308611042797565"
"453","0.025958316400647163","0.025958316400647163","0.025958316400647163"
"454","0.02306308224797249","0.02306308224797249","0.02306308224797249"
"455","0.018899308517575264","0.018899308517575264","0.018899308517575264"
"456","0.03181542083621025","0.03181542083621025","0.03181542083621025"
"457","0.012687929905951023","0.012687929905951023","0.012687929905951023"
"458","0.013815884478390217","0.013815884478390217","0.013815884478390217"
"459","0.009261568076908588","0.009261568076908588","0.009261568076908588"
"460","0.019217368215322495","0.019217368215322495","0.019217368215322495"
"461","0.01544033084064722","0.01544033084064722","0.01544033084064722"
"462","0.08170938491821289","0.08170938491821289","0.08170938491821289"
"463","0.021951496601104736","0.021951496601104736","0.021951496601104736"
"464","0.01597408577799797","0.01597408577799797","0.01597408577799797"
"465","0.02327784337103367","0.02327784337103367","0.02327784337103367"
"466","0.032304905354976654","0.032304905354976654","0.032304905354976654"
"467","0.0164811909198761","0.0164811909198761","0.0164811909198761"
"468","0.02464362233877182","0.02464362233877182","0.02464362233877182"
"469","0.017381222918629646","0.017381222918629646","0.017381222918629646"
"470","0.024352166801691055","0.024352166801691055","0.024352166801691055"
"471","0.019553260877728462","0.019553260877728462","0.019553260877728462"
"472","0.029048960655927658","0.029048960655927658","0.029048960655927658"
"473","0.01134530734270811","0.01134530734270811","0.01134530734270811"
"474","0.018815595656633377","0.018815595656633377","0.018815595656633377"
"475","0.04761616885662079","0.04761616885662079","0.04761616885662079"
"476","0.022966891527175903","0.022966891527175903","0.022966891527175903"
"477","0.019330576062202454","0.019330576062202454","0.019330576062202454"
"478","0.015512174926698208","0.015512174926698208","0.015512174926698208"
"479","0.01659310609102249","0.01659310609102249","0.01659310609102249"
"480","0.009831422939896584","0.009831422939896584","0.009831422939896584"
"481","0.020028870552778244","0.020028870552778244","0.020028870552778244"
"482","0.01599849760532379","0.01599849760532379","0.01599849760532379"
"483","0.014940072782337666","0.014940072782337666","0.014940072782337666"
"484","0.02465043216943741","0.02465043216943741","0.02465043216943741"
"485","0.02094305120408535","0.02094305120408535","0.02094305120408535"
"486","0.015491827391088009","0.015491827391088009","0.015491827391088009"
"487","0.027678776532411575","0.027678776532411575","0.027678776532411575"
"488","0.013212080113589764","0.013212080113589764","0.013212080113589764"
"489","0.1356959193944931","0.1356959193944931","0.1356959193944931"
"490","0.015083979815244675","0.015083979815244675","0.015083979815244675"
"491","0.033284466713666916","0.033284466713666916","0.033284466713666916"
"492","0.03315472975373268","0.03315472975373268","0.03315472975373268"
"493","0.017677173018455505","0.017677173018455505","0.017677173018455505"
"494","0.015249619260430336","0.015249619260430336","0.015249619260430336"
"495","0.029247283935546875","0.029247283935546875","0.029247283935546875"
"496","0.06849183887243271","0.06849183887243271","0.06849183887243271"
"497","0.02042578160762787","0.02042578160762787","0.02042578160762787"
"498","0.022353151813149452","0.022353151813149452","0.022353151813149452"
"499","0.043391138315200806","0.043391138315200806","0.043391138315200806"
"500","0.020027609542012215","0.020027609542012215","0.020027609542012215"
"501","0.016771432012319565","0.016771432012319565","0.016771432012319565"
"502","0.024972066283226013","0.024972066283226013","0.024972066283226013"
"503","0.025642020627856255","0.025642020627856255","0.025642020627856255"
"504","0.020050225779414177","0.020050225779414177","0.020050225779414177"
"505","0.015927262604236603","0.015927262604236603","0.015927262604236603"
"506","0.024250691756606102","0.024250691756606102","0.024250691756606102"
"507","0.028344938531517982","0.028344938531517982","0.028344938531517982"
"508","0.015108933672308922","0.015108933672308922","0.015108933672308922"
"509","0.037912264466285706","0.037912264466285706","0.037912264466285706"
"510","0.027276258915662766","0.027276258915662766","0.027276258915662766"
"511","0.01406648475676775","0.01406648475676775","0.01406648475676775"
"512","0.020038185641169548","0.020038185641169548","0.020038185641169548"
"513","0.015987155959010124","0.015987155959010124","0.015987155959010124"
"514","0.01711040548980236","0.01711040548980236","0.01711040548980236"
"515","0.017271267250180244","0.017271267250180244","0.017271267250180244"
"516","0.018029464408755302","0.018029464408755302","0.018029464408755302"
"517","0.01735052652657032","0.01735052652657032","0.01735052652657032"
"518","0.029365280643105507","0.029365280643105507","0.029365280643105507"
"519","0.01582568883895874","0.01582568883895874","0.01582568883895874"
"520","0.02783283032476902","0.02783283032476902","0.02783283032476902"
"521","0.02064242959022522","0.02064242959022522","0.02064242959022522"
"522","0.013886393047869205","0.013886393047869205","0.013886393047869205"
"523","0.01590563915669918","0.01590563915669918","0.01590563915669918"
"524","0.014113287441432476","0.014113287441432476","0.014113287441432476"
"525","0.014116434380412102","0.014116434380412102","0.014116434380412102"
"526","0.009764449670910835","0.009764449670910835","0.009764449670910835"
"527","0.012884887866675854","0.012884887866675854","0.012884887866675854"
"528","0.008526665158569813","0.008526665158569813","0.008526665158569813"
"529","0.03202000632882118","0.03202000632882118","0.03202000632882118"
"530","0.03838850557804108","0.03838850557804108","0.03838850557804108"
"531","0.02032037451863289","0.02032037451863289","0.02032037451863289"
"532","0.020251816138625145","0.020251816138625145","0.020251816138625145"
"533","0.023978807032108307","0.023978807032108307","0.023978807032108307"
"534","0.020734207704663277","0.020734207704663277","0.020734207704663277"
"535","0.04279903322458267","0.04279903322458267","0.04279903322458267"
"536","0.013988382183015347","0.013988382183015347","0.013988382183015347"
"537","0.024206604808568954","0.024206604808568954","0.024206604808568954"
"538","0.03203311562538147","0.03203311562538147","0.03203311562538147"
"539","0.011206098832190037","0.011206098832190037","0.011206098832190037"
"540","0.023566506803035736","0.023566506803035736","0.023566506803035736"
"541","0.012361730448901653","0.012361730448901653","0.012361730448901653"
"542","0.013801154680550098","0.013801154680550098","0.013801154680550098"
"543","0.020739438012242317","0.020739438012242317","0.020739438012242317"
"544","0.011378597468137741","0.011378597468137741","0.011378597468137741"
"545","0.01333373412489891","0.01333373412489891","0.01333373412489891"
"546","0.016421936452388763","0.016421936452388763","0.016421936452388763"
"547","0.0380285307765007","0.0380285307765007","0.0380285307765007"
"548","0.022801518440246582","0.022801518440246582","0.022801518440246582"
"549","0.010195103473961353","0.010195103473961353","0.010195103473961353"
"550","0.012467063963413239","0.012467063963413239","0.012467063963413239"
"551","0.011793617159128189","0.011793617159128189","0.011793617159128189"
"552","0.01376078650355339","0.01376078650355339","0.01376078650355339"
"553","0.021600976586341858","0.021600976586341858","0.021600976586341858"
"554","0.02003677934408188","0.02003677934408188","0.02003677934408188"
"555","0.0184559877961874","0.0184559877961874","0.0184559877961874"
"556","0.03229549154639244","0.03229549154639244","0.03229549154639244"
"557","0.017402783036231995","0.017402783036231995","0.017402783036231995"
"558","0.009193597361445427","0.009193597361445427","0.009193597361445427"
"559","0.017706967890262604","0.017706967890262604","0.017706967890262604"
"560","0.015686145052313805","0.015686145052313805","0.015686145052313805"
"561","0.01728450506925583","0.01728450506925583","0.01728450506925583"
"562","0.015151889063417912","0.015151889063417912","0.015151889063417912"
"563","0.00785223487764597","0.00785223487764597","0.00785223487764597"
"564","0.015796439722180367","0.015796439722180367","0.015796439722180367"
"565","0.018406841903924942","0.018406841903924942","0.018406841903924942"
"566","0.012147270143032074","0.012147270143032074","0.012147270143032074"
"567","0.026038803160190582","0.026038803160190582","0.026038803160190582"
"568","0.01076438371092081","0.01076438371092081","0.01076438371092081"
"569","0.024497954174876213","0.024497954174876213","0.024497954174876213"
"570","0.031025215983390808","0.031025215983390808","0.031025215983390808"
"571","0.01824178360402584","0.01824178360402584","0.01824178360402584"
"572","0.015674032270908356","0.015674032270908356","0.015674032270908356"
"573","0.04557869955897331","0.04557869955897331","0.04557869955897331"
"574","0.03328777477145195","0.03328777477145195","0.03328777477145195"
"575","0.02610057033598423","0.02610057033598423","0.02610057033598423"
"576","0.05526909604668617","0.05526909604668617","0.05526909604668617"
"577","0.11838647723197937","0.11838647723197937","0.11838647723197937"
"578","0.027227269485592842","0.027227269485592842","0.027227269485592842"
"579","0.0596434585750103","0.0596434585750103","0.0596434585750103"
"580","0.032793138176202774","0.032793138176202774","0.032793138176202774"
"581","0.015886379405856133","0.015886379405856133","0.015886379405856133"
"582","0.016368405893445015","0.016368405893445015","0.016368405893445015"
"583","0.04873771592974663","0.04873771592974663","0.04873771592974663"
"584","0.0965731292963028","0.0965731292963028","0.0965731292963028"
"585","0.022735655307769775","0.022735655307769775","0.022735655307769775"
"586","0.08865892142057419","0.08865892142057419","0.08865892142057419"
"587","0.023943167179822922","0.023943167179822922","0.023943167179822922"
"588","0.023702355101704597","0.023702355101704597","0.023702355101704597"
"589","0.06883490085601807","0.06883490085601807","0.06883490085601807"
"590","0.02843087911605835","0.02843087911605835","0.02843087911605835"
"591","0.03380618616938591","0.03380618616938591","0.03380618616938591"
"592","0.02301819622516632","0.02301819622516632","0.02301819622516632"
"593","0.024969985708594322","0.024969985708594322","0.024969985708594322"
"594","0.045498382300138474","0.045498382300138474","0.045498382300138474"
"595","0.029507573693990707","0.029507573693990707","0.029507573693990707"
"596","0.03437073901295662","0.03437073901295662","0.03437073901295662"
"597","0.01794513687491417","0.01794513687491417","0.01794513687491417"
"598","0.01624416373670101","0.01624416373670101","0.01624416373670101"
"599","0.020245326682925224","0.020245326682925224","0.020245326682925224"
"600","0.027580125257372856","0.027580125257372856","0.027580125257372856"
"601","0.017659420147538185","0.017659420147538185","0.017659420147538185"
"602","0.011319752782583237","0.011319752782583237","0.011319752782583237"
"603","0.021597158163785934","0.021597158163785934","0.021597158163785934"
"604","0.043203581124544144","0.043203581124544144","0.043203581124544144"
"605","0.0294207613915205","0.0294207613915205","0.0294207613915205"
"606","0.03220781311392784","0.03220781311392784","0.03220781311392784"
"607","0.017142977565526962","0.017142977565526962","0.017142977565526962"
"608","0.01775970123708248","0.01775970123708248","0.01775970123708248"
"609","0.01383600477129221","0.01383600477129221","0.01383600477129221"
"610","0.013160889968276024","0.013160889968276024","0.013160889968276024"
"611","0.014432456344366074","0.014432456344366074","0.014432456344366074"
"612","0.019767850637435913","0.019767850637435913","0.019767850637435913"
"613","0.018067186698317528","0.018067186698317528","0.018067186698317528"
"614","0.04106151685118675","0.04106151685118675","0.04106151685118675"
"615","0.015355529263615608","0.015355529263615608","0.015355529263615608"
"616","0.062061481177806854","0.062061481177806854","0.062061481177806854"
"617","0.018485093489289284","0.018485093489289284","0.018485093489289284"
"618","0.016896696761250496","0.016896696761250496","0.016896696761250496"
"619","0.00997287966310978","0.00997287966310978","0.00997287966310978"
"620","0.01561478991061449","0.01561478991061449","0.01561478991061449"
"621","0.020485222339630127","0.020485222339630127","0.020485222339630127"
"622","0.019209088757634163","0.019209088757634163","0.019209088757634163"
"623","0.008373325690627098","0.008373325690627098","0.008373325690627098"
"624","0.011489453725516796","0.011489453725516796","0.011489453725516796"
"625","0.02473064512014389","0.02473064512014389","0.02473064512014389"
"626","0.016474002972245216","0.016474002972245216","0.016474002972245216"
"627","0.022429443895816803","0.022429443895816803","0.022429443895816803"
"628","0.019122717902064323","0.019122717902064323","0.019122717902064323"
"629","0.04113292694091797","0.04113292694091797","0.04113292694091797"
"630","0.012095540761947632","0.012095540761947632","0.012095540761947632"
"631","0.02540019527077675","0.02540019527077675","0.02540019527077675"
"632","0.012019544839859009","0.012019544839859009","0.012019544839859009"
"633","0.01609140820801258","0.01609140820801258","0.01609140820801258"
"634","0.050603482872247696","0.050603482872247696","0.050603482872247696"
"635","0.02199060283601284","0.02199060283601284","0.02199060283601284"
"636","0.019274501129984856","0.019274501129984856","0.019274501129984856"
"637","0.015070765279233456","0.015070765279233456","0.015070765279233456"
"638","0.026151767000555992","0.026151767000555992","0.026151767000555992"
"639","0.01791871339082718","0.01791871339082718","0.01791871339082718"
"640","0.013119636103510857","0.013119636103510857","0.013119636103510857"
"641","0.056367285549640656","0.056367285549640656","0.056367285549640656"
"642","0.012863649055361748","0.012863649055361748","0.012863649055361748"
"643","0.02726730890572071","0.02726730890572071","0.02726730890572071"
"644","0.014187471941113472","0.014187471941113472","0.014187471941113472"
"645","0.011613540351390839","0.011613540351390839","0.011613540351390839"
"646","0.020626524463295937","0.020626524463295937","0.020626524463295937"
"647","0.013837320730090141","0.013837320730090141","0.013837320730090141"
"648","0.04229328781366348","0.04229328781366348","0.04229328781366348"
"649","0.012004837393760681","0.012004837393760681","0.012004837393760681"
"650","0.024230627343058586","0.024230627343058586","0.024230627343058586"
"651","0.012060285545885563","0.012060285545885563","0.012060285545885563"
"652","0.022382047027349472","0.022382047027349472","0.022382047027349472"
"653","0.01979660987854004","0.01979660987854004","0.01979660987854004"
"654","0.028615161776542664","0.028615161776542664","0.028615161776542664"
"655","0.013608051463961601","0.013608051463961601","0.013608051463961601"
"656","0.00911116972565651","0.00911116972565651","0.00911116972565651"
"657","0.03125734627246857","0.03125734627246857","0.03125734627246857"
"658","0.015330503694713116","0.015330503694713116","0.015330503694713116"
"659","0.015159739181399345","0.015159739181399345","0.015159739181399345"
"660","0.016606612130999565","0.016606612130999565","0.016606612130999565"
"661","0.012468519620597363","0.012468519620597363","0.012468519620597363"
"662","0.014599851332604885","0.014599851332604885","0.014599851332604885"
"663","0.01029131468385458","0.01029131468385458","0.01029131468385458"
"664","0.019551260396838188","0.019551260396838188","0.019551260396838188"
"665","0.00936790369451046","0.00936790369451046","0.00936790369451046"
"666","0.013993375934660435","0.013993375934660435","0.013993375934660435"
"667","0.018417220562696457","0.018417220562696457","0.018417220562696457"
"668","0.01690395176410675","0.01690395176410675","0.01690395176410675"
"669","0.009692925959825516","0.009692925959825516","0.009692925959825516"
"670","0.008440358564257622","0.008440358564257622","0.008440358564257622"
"671","0.0076890261843800545","0.0076890261843800545","0.0076890261843800545"
"672","0.043177857995033264","0.043177857995033264","0.043177857995033264"
"673","0.019543584436178207","0.019543584436178207","0.019543584436178207"
"674","0.02333916164934635","0.02333916164934635","0.02333916164934635"
"675","0.010177327319979668","0.010177327319979668","0.010177327319979668"
"676","0.01726320944726467","0.01726320944726467","0.01726320944726467"
"677","0.008057010360062122","0.008057010360062122","0.008057010360062122"
"678","0.01744038425385952","0.01744038425385952","0.01744038425385952"
"679","0.021675745025277138","0.021675745025277138","0.021675745025277138"
"680","0.01486947201192379","0.01486947201192379","0.01486947201192379"
"681","0.01172497309744358","0.01172497309744358","0.01172497309744358"
"682","0.022239934653043747","0.022239934653043747","0.022239934653043747"
"683","0.03251146152615547","0.03251146152615547","0.03251146152615547"
"684","0.011328663676977158","0.011328663676977158","0.011328663676977158"
"685","0.01398808415979147","0.01398808415979147","0.01398808415979147"
"686","0.02981375902891159","0.02981375902891159","0.02981375902891159"
"687","0.012480385601520538","0.012480385601520538","0.012480385601520538"
"688","0.009332537651062012","0.009332537651062012","0.009332537651062012"
"689","0.014744248241186142","0.014744248241186142","0.014744248241186142"
"690","0.014671008102595806","0.014671008102595806","0.014671008102595806"
"691","0.017895130440592766","0.017895130440592766","0.017895130440592766"
"692","0.02483428455889225","0.02483428455889225","0.02483428455889225"
"693","0.018603486940264702","0.018603486940264702","0.018603486940264702"
"694","0.012112341821193695","0.012112341821193695","0.012112341821193695"
"695","0.012227954342961311","0.012227954342961311","0.012227954342961311"
"696","0.017080005258321762","0.017080005258321762","0.017080005258321762"
"697","0.02166755124926567","0.02166755124926567","0.02166755124926567"
"698","0.014242582023143768","0.014242582023143768","0.014242582023143768"
"699","0.015417894348502159","0.015417894348502159","0.015417894348502159"
"700","0.0203583762049675","0.0203583762049675","0.0203583762049675"
"701","0.022546613588929176","0.022546613588929176","0.022546613588929176"
"702","0.03896152600646019","0.03896152600646019","0.03896152600646019"
"703","0.03411044180393219","0.03411044180393219","0.03411044180393219"
"704","0.06030780076980591","0.06030780076980591","0.06030780076980591"
"705","0.05478042736649513","0.05478042736649513","0.05478042736649513"
"706","0.022097252309322357","0.022097252309322357","0.022097252309322357"
"707","0.03520815446972847","0.03520815446972847","0.03520815446972847"
"708","0.029941082000732422","0.029941082000732422","0.029941082000732422"
"709","0.020017284899950027","0.020017284899950027","0.020017284899950027"
"710","0.022949861362576485","0.022949861362576485","0.022949861362576485"
"711","0.021138213574886322","0.021138213574886322","0.021138213574886322"
"712","0.013988528400659561","0.013988528400659561","0.013988528400659561"
"713","0.021360870450735092","0.021360870450735092","0.021360870450735092"
"714","0.024769755080342293","0.024769755080342293","0.024769755080342293"
"715","0.012249845080077648","0.012249845080077648","0.012249845080077648"
"716","0.018619690090417862","0.018619690090417862","0.018619690090417862"
"717","0.01662411354482174","0.01662411354482174","0.01662411354482174"
"718","0.018568525090813637","0.018568525090813637","0.018568525090813637"
"719","0.012384778819978237","0.012384778819978237","0.012384778819978237"
"720","0.03611478582024574","0.03611478582024574","0.03611478582024574"
"721","0.025705985724925995","0.025705985724925995","0.025705985724925995"
"722","0.03439341485500336","0.03439341485500336","0.03439341485500336"
"723","0.028610190376639366","0.028610190376639366","0.028610190376639366"
"724","0.011402754113078117","0.011402754113078117","0.011402754113078117"
"725","0.0271892249584198","0.0271892249584198","0.0271892249584198"
"726","0.028254693374037743","0.028254693374037743","0.028254693374037743"
"727","0.016153769567608833","0.016153769567608833","0.016153769567608833"
"728","0.015506797470152378","0.015506797470152378","0.015506797470152378"
"729","0.010480931960046291","0.010480931960046291","0.010480931960046291"
"730","0.021468015387654305","0.021468015387654305","0.021468015387654305"
"731","0.019233379513025284","0.019233379513025284","0.019233379513025284"
"732","0.04926397651433945","0.04926397651433945","0.04926397651433945"
"733","0.017023196443915367","0.017023196443915367","0.017023196443915367"
"734","0.028292270377278328","0.028292270377278328","0.028292270377278328"
"735","0.006328113842755556","0.006328113842755556","0.006328113842755556"
"736","0.008863355033099651","0.008863355033099651","0.008863355033099651"
"737","0.013158848509192467","0.013158848509192467","0.013158848509192467"
"738","0.01279347576200962","0.01279347576200962","0.01279347576200962"
"739","0.011943774297833443","0.011943774297833443","0.011943774297833443"
"740","0.0192395132035017","0.0192395132035017","0.0192395132035017"
"741","0.011049667373299599","0.011049667373299599","0.011049667373299599"
"742","0.02187039703130722","0.02187039703130722","0.02187039703130722"
"743","0.052348144352436066","0.052348144352436066","0.052348144352436066"
"744","0.012399389408528805","0.012399389408528805","0.012399389408528805"
"745","0.014976673759520054","0.014976673759520054","0.014976673759520054"
"746","0.023930037394165993","0.023930037394165993","0.023930037394165993"
"747","0.006629799958318472","0.006629799958318472","0.006629799958318472"
"748","0.03718597814440727","0.03718597814440727","0.03718597814440727"
"749","0.011244567111134529","0.011244567111134529","0.011244567111134529"
"750","0.006233584601432085","0.006233584601432085","0.006233584601432085"
"751","0.011611677706241608","0.011611677706241608","0.011611677706241608"
"752","0.022449273616075516","0.022449273616075516","0.022449273616075516"
"753","0.025499550625681877","0.025499550625681877","0.025499550625681877"
"754","0.014110809192061424","0.014110809192061424","0.014110809192061424"
"755","0.02197091653943062","0.02197091653943062","0.02197091653943062"
"756","0.024686302989721298","0.024686302989721298","0.024686302989721298"
"757","0.015536924824118614","0.015536924824118614","0.015536924824118614"
"758","0.007210832554847002","0.007210832554847002","0.007210832554847002"
"759","0.01025400310754776","0.01025400310754776","0.01025400310754776"
"760","0.00782694760710001","0.00782694760710001","0.00782694760710001"
"761","0.014674657955765724","0.014674657955765724","0.014674657955765724"
"762","0.015539195388555527","0.015539195388555527","0.015539195388555527"
"763","0.010503312572836876","0.010503312572836876","0.010503312572836876"
"764","0.017966920509934425","0.017966920509934425","0.017966920509934425"
"765","0.013189136050641537","0.013189136050641537","0.013189136050641537"
"766","0.020076192915439606","0.020076192915439606","0.020076192915439606"
"767","0.023652635514736176","0.023652635514736176","0.023652635514736176"
"768","0.017022933810949326","0.017022933810949326","0.017022933810949326"
"769","0.017504528164863586","0.017504528164863586","0.017504528164863586"
"770","0.01296021044254303","0.01296021044254303","0.01296021044254303"
"771","0.013949851505458355","0.013949851505458355","0.013949851505458355"
"772","0.014593017287552357","0.014593017287552357","0.014593017287552357"
"773","0.012863579206168652","0.012863579206168652","0.012863579206168652"
"774","0.014323834329843521","0.014323834329843521","0.014323834329843521"
"775","0.015732837840914726","0.015732837840914726","0.015732837840914726"
"776","0.01310516707599163","0.01310516707599163","0.01310516707599163"
"777","0.014073478057980537","0.014073478057980537","0.014073478057980537"
"778","0.03184989467263222","0.03184989467263222","0.03184989467263222"
"779","0.030344076454639435","0.030344076454639435","0.030344076454639435"
"780","0.00882428977638483","0.00882428977638483","0.00882428977638483"
"781","0.013774299062788486","0.013774299062788486","0.013774299062788486"
"782","0.018995102494955063","0.018995102494955063","0.018995102494955063"
"783","0.009627612307667732","0.009627612307667732","0.009627612307667732"
"784","0.015568718314170837","0.015568718314170837","0.015568718314170837"
"785","0.0084193404763937","0.0084193404763937","0.0084193404763937"
"786","0.018308047205209732","0.018308047205209732","0.018308047205209732"
"787","0.015745211392641068","0.015745211392641068","0.015745211392641068"
"788","0.010923621244728565","0.010923621244728565","0.010923621244728565"
"789","0.02373170480132103","0.02373170480132103","0.02373170480132103"
"790","0.013202053494751453","0.013202053494751453","0.013202053494751453"
"791","0.01740429550409317","0.01740429550409317","0.01740429550409317"
"792","0.016480760648846626","0.016480760648846626","0.016480760648846626"
"793","0.015598117373883724","0.015598117373883724","0.015598117373883724"
"794","0.02546723373234272","0.02546723373234272","0.02546723373234272"
"795","0.021521754562854767","0.021521754562854767","0.021521754562854767"
"796","0.022013496607542038","0.022013496607542038","0.022013496607542038"
"797","0.017774535343050957","0.017774535343050957","0.017774535343050957"
"798","0.02276921086013317","0.02276921086013317","0.02276921086013317"
"799","0.04166329279541969","0.04166329279541969","0.04166329279541969"
"800","0.04444732144474983","0.04444732144474983","0.04444732144474983"
"801","0.035290464758872986","0.035290464758872986","0.035290464758872986"
"802","0.020119260996580124","0.020119260996580124","0.020119260996580124"
"803","0.01813085377216339","0.01813085377216339","0.01813085377216339"
"804","0.08416282385587692","0.08416282385587692","0.08416282385587692"
"805","0.04532962664961815","0.04532962664961815","0.04532962664961815"
"806","0.018389467149972916","0.018389467149972916","0.018389467149972916"
"807","0.01527443714439869","0.01527443714439869","0.01527443714439869"
"808","0.026797566562891006","0.026797566562891006","0.026797566562891006"
"809","0.018232062458992004","0.018232062458992004","0.018232062458992004"
"810","0.015312238596379757","0.015312238596379757","0.015312238596379757"
"811","0.0124060632660985","0.0124060632660985","0.0124060632660985"
"812","0.028596574440598488","0.028596574440598488","0.028596574440598488"
"813","0.017789499834179878","0.017789499834179878","0.017789499834179878"
"814","0.01351210754364729","0.01351210754364729","0.01351210754364729"
"815","0.02190646156668663","0.02190646156668663","0.02190646156668663"
"816","0.014435693621635437","0.014435693621635437","0.014435693621635437"
"817","0.012763437815010548","0.012763437815010548","0.012763437815010548"
"818","0.0486520379781723","0.0486520379781723","0.0486520379781723"
"819","0.0115976482629776","0.0115976482629776","0.0115976482629776"
"820","0.02858874388039112","0.02858874388039112","0.02858874388039112"
"821","0.0160982608795166","0.0160982608795166","0.0160982608795166"
"822","0.02357410453259945","0.02357410453259945","0.02357410453259945"
"823","0.027574779465794563","0.027574779465794563","0.027574779465794563"
"824","0.0519450344145298","0.0519450344145298","0.0519450344145298"
"825","0.008246767334640026","0.008246767334640026","0.008246767334640026"
"826","0.013696148060262203","0.013696148060262203","0.013696148060262203"
"827","0.013118894770741463","0.013118894770741463","0.013118894770741463"
"828","0.012938535772264004","0.012938535772264004","0.012938535772264004"
"829","0.01239906158298254","0.01239906158298254","0.01239906158298254"
"830","0.016827451065182686","0.016827451065182686","0.016827451065182686"
"831","0.007256537675857544","0.007256537675857544","0.007256537675857544"
"832","0.015588650479912758","0.015588650479912758","0.015588650479912758"
"833","0.01602073945105076","0.01602073945105076","0.01602073945105076"
"834","0.015626119449734688","0.015626119449734688","0.015626119449734688"
"835","0.025116058066487312","0.025116058066487312","0.025116058066487312"
"836","0.024733034893870354","0.024733034893870354","0.024733034893870354"
"837","0.015094248577952385","0.015094248577952385","0.015094248577952385"
"838","0.015476559288799763","0.015476559288799763","0.015476559288799763"
"839","0.011099100112915039","0.011099100112915039","0.011099100112915039"
"840","0.04946109279990196","0.04946109279990196","0.04946109279990196"
"841","0.015031766146421432","0.015031766146421432","0.015031766146421432"
"842","0.026474475860595703","0.026474475860595703","0.026474475860595703"
"843","0.0185492392629385","0.0185492392629385","0.0185492392629385"
"844","0.015434483997523785","0.015434483997523785","0.015434483997523785"
"845","0.010597286745905876","0.010597286745905876","0.010597286745905876"
"846","0.02467445097863674","0.02467445097863674","0.02467445097863674"
"847","0.008956359699368477","0.008956359699368477","0.008956359699368477"
"848","0.011050911620259285","0.011050911620259285","0.011050911620259285"
"849","0.014541301876306534","0.014541301876306534","0.014541301876306534"
"850","0.0066268304362893105","0.0066268304362893105","0.0066268304362893105"
"851","0.017744174227118492","0.017744174227118492","0.017744174227118492"
"852","0.006871662102639675","0.006871662102639675","0.006871662102639675"
"853","0.008718119002878666","0.008718119002878666","0.008718119002878666"
"854","0.012133710086345673","0.012133710086345673","0.012133710086345673"
"855","0.018478859215974808","0.018478859215974808","0.018478859215974808"
"856","0.016025777906179428","0.016025777906179428","0.016025777906179428"
"857","0.007766170427203178","0.007766170427203178","0.007766170427203178"
"858","0.006386295892298222","0.006386295892298222","0.006386295892298222"
"859","0.013847589492797852","0.013847589492797852","0.013847589492797852"
"860","0.009033510461449623","0.009033510461449623","0.009033510461449623"
"861","0.028603652492165565","0.028603652492165565","0.028603652492165565"
"862","0.030807502567768097","0.030807502567768097","0.030807502567768097"
"863","0.00895745400339365","0.00895745400339365","0.00895745400339365"
"864","0.00821729376912117","0.00821729376912117","0.00821729376912117"
"865","0.02233397774398327","0.02233397774398327","0.02233397774398327"
"866","0.0136796236038208","0.0136796236038208","0.0136796236038208"
"867","0.018949439749121666","0.018949439749121666","0.018949439749121666"
"868","0.02018904872238636","0.02018904872238636","0.02018904872238636"
"869","0.030922185629606247","0.030922185629606247","0.030922185629606247"
"870","0.015761027112603188","0.015761027112603188","0.015761027112603188"
"871","0.032321393489837646","0.032321393489837646","0.032321393489837646"
"872","0.031922347843647","0.031922347843647","0.031922347843647"
"873","0.021946024149656296","0.021946024149656296","0.021946024149656296"
"874","0.009108315221965313","0.009108315221965313","0.009108315221965313"
"875","0.017774607986211777","0.017774607986211777","0.017774607986211777"
"876","0.017529115080833435","0.017529115080833435","0.017529115080833435"
"877","0.03710155561566353","0.03710155561566353","0.03710155561566353"
"878","0.010427567176520824","0.010427567176520824","0.010427567176520824"
"879","0.00859080720692873","0.00859080720692873","0.00859080720692873"
"880","0.01026328094303608","0.01026328094303608","0.01026328094303608"
"881","0.014023827388882637","0.014023827388882637","0.014023827388882637"
"882","0.019590552896261215","0.019590552896261215","0.019590552896261215"
"883","0.015022302977740765","0.015022302977740765","0.015022302977740765"
"884","0.012846444733440876","0.012846444733440876","0.012846444733440876"
"885","0.009663267992436886","0.009663267992436886","0.009663267992436886"
"886","0.010969034396111965","0.010969034396111965","0.010969034396111965"
"887","0.01158884633332491","0.01158884633332491","0.01158884633332491"
"888","0.02568410336971283","0.02568410336971283","0.02568410336971283"
"889","0.010379944927990437","0.010379944927990437","0.010379944927990437"
"890","0.011001735925674438","0.011001735925674438","0.011001735925674438"
"891","0.008244495838880539","0.008244495838880539","0.008244495838880539"
"892","0.0064420802518725395","0.0064420802518725395","0.0064420802518725395"
"893","0.008505252189934254","0.008505252189934254","0.008505252189934254"
"894","0.018331395462155342","0.018331395462155342","0.018331395462155342"
"895","0.012008250690996647","0.012008250690996647","0.012008250690996647"
"896","0.011616618372499943","0.011616618372499943","0.011616618372499943"
"897","0.011292840354144573","0.011292840354144573","0.011292840354144573"
"898","0.0067856162786483765","0.0067856162786483765","0.0067856162786483765"
"899","0.00932274665683508","0.00932274665683508","0.00932274665683508"
"900","0.012116544879972935","0.012116544879972935","0.012116544879972935"
"901","0.007126614451408386","0.007126614451408386","0.007126614451408386"
"902","0.010360353626310825","0.010360353626310825","0.010360353626310825"
"903","0.0071941823698580265","0.0071941823698580265","0.0071941823698580265"
"904","0.026057975366711617","0.026057975366711617","0.026057975366711617"
"905","0.01041386928409338","0.01041386928409338","0.01041386928409338"
"906","0.029254376888275146","0.029254376888275146","0.029254376888275146"
"907","0.015922581776976585","0.015922581776976585","0.015922581776976585"
"908","0.01361670158803463","0.01361670158803463","0.01361670158803463"
"909","0.01426947582513094","0.01426947582513094","0.01426947582513094"
"910","0.01171873789280653","0.01171873789280653","0.01171873789280653"
"911","0.022604726254940033","0.022604726254940033","0.022604726254940033"
"912","0.010870719328522682","0.010870719328522682","0.010870719328522682"
"913","0.011129132471978664","0.011129132471978664","0.011129132471978664"
"914","0.012432508170604706","0.012432508170604706","0.012432508170604706"
"915","0.008479841984808445","0.008479841984808445","0.008479841984808445"
"916","0.017389433458447456","0.017389433458447456","0.017389433458447456"
"917","0.02071237936615944","0.02071237936615944","0.02071237936615944"
"918","0.0321832150220871","0.0321832150220871","0.0321832150220871"
"919","0.017955021932721138","0.017955021932721138","0.017955021932721138"
"920","0.021242832764983177","0.021242832764983177","0.021242832764983177"
"921","0.008823197335004807","0.008823197335004807","0.008823197335004807"
"922","0.018607474863529205","0.018607474863529205","0.018607474863529205"
"923","0.012441614642739296","0.012441614642739296","0.012441614642739296"
"924","0.012920305132865906","0.012920305132865906","0.012920305132865906"
"925","0.023196958005428314","0.023196958005428314","0.023196958005428314"
"926","0.010987862944602966","0.010987862944602966","0.010987862944602966"
"927","0.0043942988850176334","0.0043942988850176334","0.0043942988850176334"
"928","0.01822539046406746","0.01822539046406746","0.01822539046406746"
"929","0.014782444573938847","0.014782444573938847","0.014782444573938847"
"930","0.02928551472723484","0.02928551472723484","0.02928551472723484"
"931","0.025808030739426613","0.025808030739426613","0.025808030739426613"
"932","0.02620568685233593","0.02620568685233593","0.02620568685233593"
"933","0.009452088735997677","0.009452088735997677","0.009452088735997677"
"934","0.012296008877456188","0.012296008877456188","0.012296008877456188"
"935","0.04353505000472069","0.04353505000472069","0.04353505000472069"
"936","0.022049779072403908","0.022049779072403908","0.022049779072403908"
"937","0.019695140421390533","0.019695140421390533","0.019695140421390533"
"938","0.010824031196534634","0.010824031196534634","0.010824031196534634"
"939","0.009484727866947651","0.009484727866947651","0.009484727866947651"
"940","0.011570245958864689","0.011570245958864689","0.011570245958864689"
"941","0.01927758939564228","0.01927758939564228","0.01927758939564228"
"942","0.02706945315003395","0.02706945315003395","0.02706945315003395"
"943","0.01700589433312416","0.01700589433312416","0.01700589433312416"
"944","0.01081178616732359","0.01081178616732359","0.01081178616732359"
"945","0.03678277134895325","0.03678277134895325","0.03678277134895325"
"946","0.035110924392938614","0.035110924392938614","0.035110924392938614"
"947","0.007243300788104534","0.007243300788104534","0.007243300788104534"
"948","0.0155299948528409","0.0155299948528409","0.0155299948528409"
"949","0.019199926406145096","0.019199926406145096","0.019199926406145096"
"950","0.00865532923489809","0.00865532923489809","0.00865532923489809"
"951","0.01169530302286148","0.01169530302286148","0.01169530302286148"
"952","0.15359614789485931","0.15359614789485931","0.15359614789485931"
"953","0.024814177304506302","0.024814177304506302","0.024814177304506302"
"954","0.035942014306783676","0.035942014306783676","0.035942014306783676"
"955","0.038072191178798676","0.038072191178798676","0.038072191178798676"
"956","0.06008774787187576","0.06008774787187576","0.06008774787187576"
"957","0.08384919166564941","0.08384919166564941","0.08384919166564941"
"958","0.10580213367938995","0.10580213367938995","0.10580213367938995"
"959","0.02774335816502571","0.02774335816502571","0.02774335816502571"
"960","0.06629060953855515","0.06629060953855515","0.06629060953855515"
"961","0.033156849443912506","0.033156849443912506","0.033156849443912506"
"962","0.03164329007267952","0.03164329007267952","0.03164329007267952"
"963","0.019586969166994095","0.019586969166994095","0.019586969166994095"
"964","0.05409163236618042","0.05409163236618042","0.05409163236618042"
"965","0.04560505226254463","0.04560505226254463","0.04560505226254463"
"966","0.0742645263671875","0.0742645263671875","0.0742645263671875"
"967","0.02822699211537838","0.02822699211537838","0.02822699211537838"
"968","0.023250358179211617","0.023250358179211617","0.023250358179211617"
"969","0.017421362921595573","0.017421362921595573","0.017421362921595573"
"970","0.03686150535941124","0.03686150535941124","0.03686150535941124"
"971","0.020565154030919075","0.020565154030919075","0.020565154030919075"
"972","0.04766940698027611","0.04766940698027611","0.04766940698027611"
"973","0.013269705697894096","0.013269705697894096","0.013269705697894096"
"974","0.02783217653632164","0.02783217653632164","0.02783217653632164"
"975","0.022618496790528297","0.022618496790528297","0.022618496790528297"
"976","0.020893918350338936","0.020893918350338936","0.020893918350338936"
"977","0.017459478229284286","0.017459478229284286","0.017459478229284286"
"978","0.01069982722401619","0.01069982722401619","0.01069982722401619"
"979","0.08429345488548279","0.08429345488548279","0.08429345488548279"
"980","0.019585996866226196","0.019585996866226196","0.019585996866226196"
"981","0.018488794565200806","0.018488794565200806","0.018488794565200806"
"982","0.031066974624991417","0.031066974624991417","0.031066974624991417"
"983","0.023921336978673935","0.023921336978673935","0.023921336978673935"
"984","0.011834077537059784","0.011834077537059784","0.011834077537059784"
"985","0.04409632459282875","0.04409632459282875","0.04409632459282875"
"986","0.026101790368556976","0.026101790368556976","0.026101790368556976"
"987","0.021090706810355186","0.021090706810355186","0.021090706810355186"
"988","0.018275203183293343","0.018275203183293343","0.018275203183293343"
"989","0.030235424637794495","0.030235424637794495","0.030235424637794495"
"990","0.009950561448931694","0.009950561448931694","0.009950561448931694"
"991","0.02000478096306324","0.02000478096306324","0.02000478096306324"
"992","0.02320888452231884","0.02320888452231884","0.02320888452231884"
"993","0.021882403641939163","0.021882403641939163","0.021882403641939163"
"994","0.029169155284762383","0.029169155284762383","0.029169155284762383"
"995","0.011255252175033092","0.011255252175033092","0.011255252175033092"
"996","0.01377934031188488","0.01377934031188488","0.01377934031188488"
"997","0.016637032851576805","0.016637032851576805","0.016637032851576805"
"998","0.015419856645166874","0.015419856645166874","0.015419856645166874"
"999","0.0174318328499794","0.0174318328499794","0.0174318328499794"

==> data/wandb-iarap-moving-handle.csv <==
"Step","sphere-random-uniform - moving_handle_loss","sphere-random-uniform - moving_handle_loss__MIN","sphere-random-uniform - moving_handle_loss__MAX"
"0","117.79254150390625","117.79254150390625","117.79254150390625"
"1","112.31573486328125","112.31573486328125","112.31573486328125"
"2","95.45104217529297","95.45104217529297","95.45104217529297"
"3","63.84375","63.84375","63.84375"
"4","27.269269943237305","27.269269943237305","27.269269943237305"
"5","30.59244155883789","30.59244155883789","30.59244155883789"
"6","9.440805435180664","9.440805435180664","9.440805435180664"
"7","6.545086860656738","6.545086860656738","6.545086860656738"
"8","11.461758613586426","11.461758613586426","11.461758613586426"
"9","12.037063598632812","12.037063598632812","12.037063598632812"
"10","7.890742301940918","7.890742301940918","7.890742301940918"
"11","3.4843597412109375","3.4843597412109375","3.4843597412109375"
"12","4.528041839599609","4.528041839599609","4.528041839599609"
"13","9.303478240966797","9.303478240966797","9.303478240966797"
"14","8.074130058288574","8.074130058288574","8.074130058288574"
"15","4.432236671447754","4.432236671447754","4.432236671447754"
"16","4.1696271896362305","4.1696271896362305","4.1696271896362305"
"17","5.555912494659424","5.555912494659424","5.555912494659424"
"18","5.279641628265381","5.279641628265381","5.279641628265381"
"19","3.2434263229370117","3.2434263229370117","3.2434263229370117"
"20","1.168873906135559","1.168873906135559","1.168873906135559"
"21","0.7252888679504395","0.7252888679504395","0.7252888679504395"
"22","1.5995290279388428","1.5995290279388428","1.5995290279388428"
"23","1.6452099084854126","1.6452099084854126","1.6452099084854126"
"24","0.6985542178153992","0.6985542178153992","0.6985542178153992"
"25","0.26213034987449646","0.26213034987449646","0.26213034987449646"
"26","0.7680633664131165","0.7680633664131165","0.7680633664131165"
"27","1.3870702981948853","1.3870702981948853","1.3870702981948853"
"28","1.433213710784912","1.433213710784912","1.433213710784912"
"29","0.9771800637245178","0.9771800637245178","0.9771800637245178"
"30","0.5911188721656799","0.5911188721656799","0.5911188721656799"
"31","0.6831952929496765","0.6831952929496765","0.6831952929496765"
"32","0.9280480146408081","0.9280480146408081","0.9280480146408081"
"33","0.7409019470214844","0.7409019470214844","0.7409019470214844"
"34","0.35130369663238525","0.35130369663238525","0.35130369663238525"
"35","0.21275275945663452","0.21275275945663452","0.21275275945663452"
"36","0.34303948283195496","0.34303948283195496","0.34303948283195496"
"37","0.4210129976272583","0.4210129976272583","0.4210129976272583"
"38","0.2986697852611542","0.2986697852611542","0.2986697852611542"
"39","0.12403323501348495","0.12403323501348495","0.12403323501348495"
"40","0.10057920217514038","0.10057920217514038","0.10057920217514038"
"41","0.21570831537246704","0.21570831537246704","0.21570831537246704"
"42","0.2701597511768341","0.2701597511768341","0.2701597511768341"
"43","0.19458352029323578","0.19458352029323578","0.19458352029323578"
"44","0.13256973028182983","0.13256973028182983","0.13256973028182983"
"45","0.1676117181777954","0.1676117181777954","0.1676117181777954"
"46","0.22369591891765594","0.22369591891765594","0.22369591891765594"
"47","0.19948819279670715","0.19948819279670715","0.19948819279670715"
"48","0.11699074506759644","0.11699074506759644","0.11699074506759644"
"49","0.07219306379556656","0.07219306379556656","0.07219306379556656"
"50","0.09829654544591904","0.09829654544591904","0.09829654544591904"
"51","0.12166740000247955","0.12166740000247955","0.12166740000247955"
"52","0.088747039437294","0.088747039437294","0.088747039437294"
"53","0.06645160913467407","0.06645160913467407","0.06645160913467407"
"54","0.09344791620969772","0.09344791620969772","0.09344791620969772"
"55","0.11612842977046967","0.11612842977046967","0.11612842977046967"
"56","0.09748289734125137","0.09748289734125137","0.09748289734125137"
"57","0.06903503090143204","0.06903503090143204","0.06903503090143204"
"58","0.06224670633673668","0.06224670633673668","0.06224670633673668"
"59","0.07159554213285446","0.07159554213285446","0.07159554213285446"
"60","0.07077956944704056","0.07077956944704056","0.07077956944704056"
"61","0.05663294717669487","0.05663294717669487","0.05663294717669487"
"62","0.052253540605306625","0.052253540605306625","0.052253540605306625"
"63","0.06489510089159012","0.06489510089159012","0.06489510089159012"
"64","0.07082932442426682","0.07082932442426682","0.07082932442426682"
"65","0.060526732355356216","0.060526732355356216","0.060526732355356216"
"66","0.05071447044610977","0.05071447044610977","0.05071447044610977"
"67","0.05203981325030327","0.05203981325030327","0.05203981325030327"
"68","0.05548464134335518","0.05548464134335518","0.05548464134335518"
"69","0.05064866319298744","0.05064866319298744","0.05064866319298744"
"70","0.0442766435444355","0.0442766435444355","0.0442766435444355"
"71","0.04609924554824829","0.04609924554824829","0.04609924554824829"
"72","0.0500941164791584","0.0500941164791584","0.0500941164791584"
"73","0.046293970197439194","0.046293970197439194","0.046293970197439194"
"74","0.03968911990523338","0.03968911990523338","0.03968911990523338"
"75","0.03862147033214569","0.03862147033214569","0.03862147033214569"
"76","0.03947238251566887","0.03947238251566887","0.03947238251566887"
"77","0.03769363835453987","0.03769363835453987","0.03769363835453987"
"78","0.03474479541182518","0.03474479541182518","0.03474479541182518"
"79","0.034341391175985336","0.034341391175985336","0.034341391175985336"
"80","0.03501712530851364","0.03501712530851364","0.03501712530851364"
"81","0.03252613544464111","0.03252613544464111","0.03252613544464111"
"82","0.028542043641209602","0.028542043641209602","0.028542043641209602"
"83","0.02762950025498867","0.02762950025498867","0.02762950025498867"
"84","0.026406127959489822","0.026406127959489822","0.026406127959489822"
"85","0.024041734635829926","0.024041734635829926","0.024041734635829926"
"86","0.023338234052062035","0.023338234052062035","0.023338234052062035"
"87","0.023416155949234962","0.023416155949234962","0.023416155949234962"
"88","0.021981721743941307","0.021981721743941307","0.021981721743941307"
"89","0.019439466297626495","0.019439466297626495","0.019439466297626495"
"90","0.018448714166879654","0.018448714166879654","0.018448714166879654"
"91","0.016960566863417625","0.016960566863417625","0.016960566863417625"
"92","0.01496086735278368","0.01496086735278368","0.01496086735278368"
"93","0.013651656918227673","0.013651656918227673","0.013651656918227673"
"94","0.01337464153766632","0.01337464153766632","0.01337464153766632"
"95","0.01244167797267437","0.01244167797267437","0.01244167797267437"
"96","0.010601033456623554","0.010601033456623554","0.010601033456623554"
"97","0.00939381867647171","0.00939381867647171","0.00939381867647171"
"98","0.008539766073226929","0.008539766073226929","0.008539766073226929"
"99","0.007210994139313698","0.007210994139313698","0.007210994139313698"
"100","0.007434417027980089","0.007434417027980089","0.007434417027980089"
"101","0.007323320023715496","0.007323320023715496","0.007323320023715496"
"102","0.005944958887994289","0.005944958887994289","0.005944958887994289"
"103","0.005075385794043541","0.005075385794043541","0.005075385794043541"
"104","0.004471161402761936","0.004471161402761936","0.004471161402761936"
"105","0.004131881520152092","0.004131881520152092","0.004131881520152092"
"106","0.003864078316837549","0.003864078316837549","0.003864078316837549"
"107","0.0034587711561471224","0.0034587711561471224","0.0034587711561471224"
"108","0.003027710597962141","0.003027710597962141","0.003027710597962141"
"109","0.0026739584282040596","0.0026739584282040596","0.0026739584282040596"
"110","0.002563976449891925","0.002563976449891925","0.002563976449891925"
"111","0.0026178336702287197","0.0026178336702287197","0.0026178336702287197"
"112","0.0024615186266601086","0.0024615186266601086","0.0024615186266601086"
"113","0.0023705384228378534","0.0023705384228378534","0.0023705384228378534"
"114","0.0021870997734367847","0.0021870997734367847","0.0021870997734367847"
"115","0.0020315099973231554","0.0020315099973231554","0.0020315099973231554"
"116","0.0021080635488033295","0.0021080635488033295","0.0021080635488033295"
"117","0.0018210947746410966","0.0018210947746410966","0.0018210947746410966"
"118","0.00174113514367491","0.00174113514367491","0.00174113514367491"
"119","0.0016663752030581236","0.0016663752030581236","0.0016663752030581236"
"120","0.0016992174787446856","0.0016992174787446856","0.0016992174787446856"
"121","0.0020067133009433746","0.0020067133009433746","0.0020067133009433746"
"122","0.0014611657243221998","0.0014611657243221998","0.0014611657243221998"
"123","0.00146266701631248","0.00146266701631248","0.00146266701631248"
"124","0.0014292368432506919","0.0014292368432506919","0.0014292368432506919"
"125","0.00141437747515738","0.00141437747515738","0.00141437747515738"
"126","0.0013877524761483073","0.0013877524761483073","0.0013877524761483073"
"127","0.0012455590767785907","0.0012455590767785907","0.0012455590767785907"
"128","0.0011814977042376995","0.0011814977042376995","0.0011814977042376995"
"129","0.0011102526914328337","0.0011102526914328337","0.0011102526914328337"
"130","0.0010338987922295928","0.0010338987922295928","0.0010338987922295928"
"131","0.001209715032018721","0.001209715032018721","0.001209715032018721"
"132","0.0010876242304220796","0.0010876242304220796","0.0010876242304220796"
"133","0.0009016601834446192","0.0009016601834446192","0.0009016601834446192"
"134","0.0008482515695504844","0.0008482515695504844","0.0008482515695504844"
"135","0.0012250504223629832","0.0012250504223629832","0.0012250504223629832"
"136","0.0012842759024351835","0.0012842759024351835","0.0012842759024351835"
"137","0.0008688530069775879","0.0008688530069775879","0.0008688530069775879"
"138","0.0009056602721102536","0.0009056602721102536","0.0009056602721102536"
"139","0.0011335744056850672","0.0011335744056850672","0.0011335744056850672"
"140","0.0008314544684253633","0.0008314544684253633","0.0008314544684253633"
"141","0.0008329495321959257","0.0008329495321959257","0.0008329495321959257"
"142","0.0008616393315605819","0.0008616393315605819","0.0008616393315605819"
"143","0.0007539880461990833","0.0007539880461990833","0.0007539880461990833"
"144","0.0007450127159245312","0.0007450127159245312","0.0007450127159245312"
"145","0.0007785611087456346","0.0007785611087456346","0.0007785611087456346"
"146","0.0006825173040851951","0.0006825173040851951","0.0006825173040851951"
"147","0.0005898461095057428","0.0005898461095057428","0.0005898461095057428"
"148","0.0005963847506791353","0.0005963847506791353","0.0005963847506791353"
"149","0.0006386562017723918","0.0006386562017723918","0.0006386562017723918"
"150","0.00045211869291961193","0.00045211869291961193","0.00045211869291961193"
"151","0.0006110264221206307","0.0006110264221206307","0.0006110264221206307"
"152","0.0005954661755822599","0.0005954661755822599","0.0005954661755822599"
"153","0.0005034611094743013","0.0005034611094743013","0.0005034611094743013"
"154","0.000910711009055376","0.000910711009055376","0.000910711009055376"
"155","0.0005344052333384752","0.0005344052333384752","0.0005344052333384752"
"156","0.0005879415548406541","0.0005879415548406541","0.0005879415548406541"
"157","0.0004085924301762134","0.0004085924301762134","0.0004085924301762134"
"158","0.0017529800534248352","0.0017529800534248352","0.0017529800534248352"
"159","0.0005416533094830811","0.0005416533094830811","0.0005416533094830811"
"160","0.0009441925212740898","0.0009441925212740898","0.0009441925212740898"
"161","0.0008495459333062172","0.0008495459333062172","0.0008495459333062172"
"162","0.000828893797006458","0.000828893797006458","0.000828893797006458"
"163","0.000831031589768827","0.000831031589768827","0.000831031589768827"
"164","0.0005757039180025458","0.0005757039180025458","0.0005757039180025458"
"165","0.00128587253857404","0.00128587253857404","0.00128587253857404"
"166","0.00046703993575647473","0.00046703993575647473","0.00046703993575647473"
"167","0.0008161702426150441","0.0008161702426150441","0.0008161702426150441"
"168","0.0005698532913811505","0.0005698532913811505","0.0005698532913811505"
"169","0.0011331354035064578","0.0011331354035064578","0.0011331354035064578"
"170","0.00033060458372347057","0.00033060458372347057","0.00033060458372347057"
"171","0.0005320024793036282","0.0005320024793036282","0.0005320024793036282"
"172","0.0006195326568558812","0.0006195326568558812","0.0006195326568558812"
"173","0.0006328554591163993","0.0006328554591163993","0.0006328554591163993"
"174","0.0005656814901158214","0.0005656814901158214","0.0005656814901158214"
"175","0.0003149233525618911","0.0003149233525618911","0.0003149233525618911"
"176","0.0007450013654306531","0.0007450013654306531","0.0007450013654306531"
"177","0.0002373833121964708","0.0002373833121964708","0.0002373833121964708"
"178","0.00032052159076556563","0.00032052159076556563","0.00032052159076556563"
"179","0.006987682543694973","0.006987682543694973","0.006987682543694973"
"180","0.0009014090173877776","0.0009014090173877776","0.0009014090173877776"
"181","0.003983385395258665","0.003983385395258665","0.003983385395258665"
"182","0.0010240025585517287","0.0010240025585517287","0.0010240025585517287"
"183","0.003945449832826853","0.003945449832826853","0.003945449832826853"
"184","0.0006758873350918293","0.0006758873350918293","0.0006758873350918293"
"185","0.002846722025424242","0.002846722025424242","0.002846722025424242"
"186","0.000979362870566547","0.000979362870566547","0.000979362870566547"
"187","0.003021503333002329","0.003021503333002329","0.003021503333002329"
"188","0.0004811246180906892","0.0004811246180906892","0.0004811246180906892"
"189","0.0020118476822972298","0.0020118476822972298","0.0020118476822972298"
"190","0.0003932145773433149","0.0003932145773433149","0.0003932145773433149"
"191","0.002269977005198598","0.002269977005198598","0.002269977005198598"
"192","0.0002816327614709735","0.0002816327614709735","0.0002816327614709735"
"193","0.0016151139279827476","0.0016151139279827476","0.0016151139279827476"
"194","0.0002814416366163641","0.0002814416366163641","0.0002814416366163641"
"195","0.0019184867851436138","0.0019184867851436138","0.0019184867851436138"
"196","0.0002471918996889144","0.0002471918996889144","0.0002471918996889144"
"197","0.0010077619226649404","0.0010077619226649404","0.0010077619226649404"
"198","0.00020778678299393505","0.00020778678299393505","0.00020778678299393505"
"199","0.0014846090925857425","0.0014846090925857425","0.0014846090925857425"
"200","0.0003216152254026383","0.0003216152254026383","0.0003216152254026383"
"201","0.0007489892886951566","0.0007489892886951566","0.0007489892886951566"
"202","0.00025402987375855446","0.00025402987375855446","0.00025402987375855446"
"203","0.0009997334564104676","0.0009997334564104676","0.0009997334564104676"
"204","0.0007729406352154911","0.0007729406352154911","0.0007729406352154911"
"205","0.0006169286207295954","0.0006169286207295954","0.0006169286207295954"
"206","0.0002533894148655236","0.0002533894148655236","0.0002533894148655236"
"207","0.0013603009283542633","0.0013603009283542633","0.0013603009283542633"
"208","0.0004438952018972486","0.0004438952018972486","0.0004438952018972486"
"209","0.0007302104495465755","0.0007302104495465755","0.0007302104495465755"
"210","0.00024797857622615993","0.00024797857622615993","0.00024797857622615993"
"211","0.0008494338835589588","0.0008494338835589588","0.0008494338835589588"
"212","0.001012996886856854","0.001012996886856854","0.001012996886856854"
"213","0.0007243537693284452","0.0007243537693284452","0.0007243537693284452"
"214","0.0005872292094863951","0.0005872292094863951","0.0005872292094863951"
"215","0.0010612396290525794","0.0010612396290525794","0.0010612396290525794"
"216","0.0003324375720694661","0.0003324375720694661","0.0003324375720694661"
"217","0.00040022723260335624","0.00040022723260335624","0.00040022723260335624"
"218","0.00019059750775340945","0.00019059750775340945","0.00019059750775340945"
"219","0.0007098977803252637","0.0007098977803252637","0.0007098977803252637"
"220","0.00017096487863454968","0.00017096487863454968","0.00017096487863454968"
"221","0.00026091901236213744","0.00026091901236213744","0.00026091901236213744"
"222","0.0003926427161786705","0.0003926427161786705","0.0003926427161786705"
"223","0.00025027699302881956","0.00025027699302881956","0.00025027699302881956"
"224","0.00021574452694039792","0.00021574452694039792","0.00021574452694039792"
"225","0.00010882513015531003","0.00010882513015531003","0.00010882513015531003"
"226","0.0004293185193091631","0.0004293185193091631","0.0004293185193091631"
"227","0.0002073257783195004","0.0002073257783195004","0.0002073257783195004"
"228","0.0002121696888934821","0.0002121696888934821","0.0002121696888934821"
"229","0.00031710078474134207","0.00031710078474134207","0.00031710078474134207"
"230","0.0001571166649227962","0.0001571166649227962","0.0001571166649227962"
"231","0.00021946946799289435","0.00021946946799289435","0.00021946946799289435"
"232","0.00029600891866721213","0.00029600891866721213","0.00029600891866721213"
"233","0.00022641890973318368","0.00022641890973318368","0.00022641890973318368"
"234","0.00012571578554343432","0.00012571578554343432","0.00012571578554343432"
"235","0.003924759570509195","0.003924759570509195","0.003924759570509195"
"236","0.0016204549465328455","0.0016204549465328455","0.0016204549465328455"
"237","0.0011974700028076768","0.0011974700028076768","0.0011974700028076768"
"238","0.004303222522139549","0.004303222522139549","0.004303222522139549"
"239","0.00047184800496324897","0.00047184800496324897","0.00047184800496324897"
"240","0.0017387309344485402","0.0017387309344485402","0.0017387309344485402"
"241","0.00781301036477089","0.00781301036477089","0.00781301036477089"
"242","0.0009942504111677408","0.0009942504111677408","0.0009942504111677408"
"243","0.004658435471355915","0.004658435471355915","0.004658435471355915"
"244","0.0017072765622287989","0.0017072765622287989","0.0017072765622287989"
"245","0.0030447854660451412","0.0030447854660451412","0.0030447854660451412"
"246","0.0028497593011707067","0.0028497593011707067","0.0028497593011707067"
"247","0.0009949090890586376","0.0009949090890586376","0.0009949090890586376"
"248","0.0036058940459042788","0.0036058940459042788","0.0036058940459042788"
"249","0.0004579618398565799","0.0004579618398565799","0.0004579618398565799"
"250","0.002761820564046502","0.002761820564046502","0.002761820564046502"
"251","0.0005319364136084914","0.0005319364136084914","0.0005319364136084914"
"252","0.0035766814835369587","0.0035766814835369587","0.0035766814835369587"
"253","0.00044622659333981574","0.00044622659333981574","0.00044622659333981574"
"254","0.0021774396300315857","0.0021774396300315857","0.0021774396300315857"
"255","0.0006600483902730048","0.0006600483902730048","0.0006600483902730048"
"256","0.0021253791637718678","0.0021253791637718678","0.0021253791637718678"
"257","0.0004133126640226692","0.0004133126640226692","0.0004133126640226692"
"258","0.0006636284524574876","0.0006636284524574876","0.0006636284524574876"
"259","0.0005155407125130296","0.0005155407125130296","0.0005155407125130296"
"260","0.0011265957728028297","0.0011265957728028297","0.0011265957728028297"
"261","0.00037917715962976217","0.00037917715962976217","0.00037917715962976217"
"262","0.000615534430835396","0.000615534430835396","0.000615534430835396"
"263","0.0008713885908946395","0.0008713885908946395","0.0008713885908946395"
"264","0.0006609799456782639","0.0006609799456782639","0.0006609799456782639"
"265","0.0005632016691379249","0.0005632016691379249","0.0005632016691379249"
"266","0.00029750799876637757","0.00029750799876637757","0.00029750799876637757"
"267","0.0007746166083961725","0.0007746166083961725","0.0007746166083961725"
"268","0.0007976137567311525","0.0007976137567311525","0.0007976137567311525"
"269","0.0008472155896015465","0.0008472155896015465","0.0008472155896015465"
"270","0.000280333828413859","0.000280333828413859","0.000280333828413859"
"271","0.0011200708104297519","0.0011200708104297519","0.0011200708104297519"
"272","0.0003097594017162919","0.0003097594017162919","0.0003097594017162919"
"273","0.0032521821558475494","0.0032521821558475494","0.0032521821558475494"
"274","0.0019932191353291273","0.0019932191353291273","0.0019932191353291273"
"275","0.002983101410791278","0.002983101410791278","0.002983101410791278"
"276","0.0026367369573563337","0.0026367369573563337","0.0026367369573563337"
"277","0.0012140151811763644","0.0012140151811763644","0.0012140151811763644"
"278","0.0016883802600204945","0.0016883802600204945","0.0016883802600204945"
"279","0.0011143418960273266","0.0011143418960273266","0.0011143418960273266"
"280","0.0022051839623600245","0.0022051839623600245","0.0022051839623600245"
"281","0.0006441536825150251","0.0006441536825150251","0.0006441536825150251"
"282","0.000872487376909703","0.000872487376909703","0.000872487376909703"
"283","0.0010088644921779633","0.0010088644921779633","0.0010088644921779633"
"284","0.0012327121803537011","0.0012327121803537011","0.0012327121803537011"
"285","0.0009084968478418887","0.0009084968478418887","0.0009084968478418887"
"286","0.0007004442741163075","0.0007004442741163075","0.0007004442741163075"
"287","0.0011821729131042957","0.0011821729131042957","0.0011821729131042957"
"288","0.00043980719055980444","0.00043980719055980444","0.00043980719055980444"
"289","0.0006663748063147068","0.0006663748063147068","0.0006663748063147068"
"290","0.0005030672182328999","0.0005030672182328999","0.0005030672182328999"
"291","0.0006069762748666108","0.0006069762748666108","0.0006069762748666108"
"292","0.0008402447565458715","0.0008402447565458715","0.0008402447565458715"
"293","0.0005484377034008503","0.0005484377034008503","0.0005484377034008503"
"294","0.000375712028471753","0.000375712028471753","0.000375712028471753"
"295","0.0008484932477585971","0.0008484932477585971","0.0008484932477585971"
"296","0.0002723624056670815","0.0002723624056670815","0.0002723624056670815"
"297","0.0003981354821007699","0.0003981354821007699","0.0003981354821007699"
"298","0.0006748015293851495","0.0006748015293851495","0.0006748015293851495"
"299","0.00024125822528731078","0.00024125822528731078","0.00024125822528731078"
"300","0.00037763192085549235","0.00037763192085549235","0.00037763192085549235"
"301","0.0004251910140737891","0.0004251910140737891","0.0004251910140737891"
"302","0.00013165788550395519","0.00013165788550395519","0.00013165788550395519"
"303","0.00014189300418365747","0.00014189300418365747","0.00014189300418365747"
"304","0.00019432144472375512","0.00019432144472375512","0.00019432144472375512"
"305","0.00017484692216385156","0.00017484692216385156","0.00017484692216385156"
"306","0.00016792338283266872","0.00016792338283266872","0.00016792338283266872"
"307","0.00043548422399908304","0.00043548422399908304","0.00043548422399908304"
"308","0.00035778305027633905","0.00035778305027633905","0.00035778305027633905"
"309","0.0002923728316091001","0.0002923728316091001","0.0002923728316091001"
"310","0.000239775181398727","0.000239775181398727","0.000239775181398727"
"311","0.00027328968280926347","0.00027328968280926347","0.00027328968280926347"
"312","0.0003189712588209659","0.0003189712588209659","0.0003189712588209659"
"313","0.00015215339954011142","0.00015215339954011142","0.00015215339954011142"
"314","0.00016507782856933773","0.00016507782856933773","0.00016507782856933773"
"315","0.00014496287622023374","0.00014496287622023374","0.00014496287622023374"
"316","0.00019561131193768233","0.00019561131193768233","0.00019561131193768233"
"317","0.00009808579488890246","0.00009808579488890246","0.00009808579488890246"
"318","0.00015933932445477694","0.00015933932445477694","0.00015933932445477694"
"319","0.00010678322723833844","0.00010678322723833844","0.00010678322723833844"
"320","0.0013737399131059647","0.0013737399131059647","0.0013737399131059647"
"321","0.0014979667030274868","0.0014979667030274868","0.0014979667030274868"
"322","0.0014717790763825178","0.0014717790763825178","0.0014717790763825178"
"323","0.0001471981086069718","0.0001471981086069718","0.0001471981086069718"
"324","0.0008093682117760181","0.0008093682117760181","0.0008093682117760181"
"325","0.003004626138135791","0.003004626138135791","0.003004626138135791"
"326","0.004820515867322683","0.004820515867322683","0.004820515867322683"
"327","0.006177219096571207","0.006177219096571207","0.006177219096571207"
"328","0.0032271260861307383","0.0032271260861307383","0.0032271260861307383"
"329","0.00016741652507334948","0.00016741652507334948","0.00016741652507334948"
"330","0.0031064117792993784","0.0031064117792993784","0.0031064117792993784"
"331","0.0036322413943707943","0.0036322413943707943","0.0036322413943707943"
"332","0.000339666788931936","0.000339666788931936","0.000339666788931936"
"333","0.0024670606944710016","0.0024670606944710016","0.0024670606944710016"
"334","0.002352207200601697","0.002352207200601697","0.002352207200601697"
"335","0.00031959422631189227","0.00031959422631189227","0.00031959422631189227"
"336","0.0014038982335478067","0.0014038982335478067","0.0014038982335478067"
"337","0.0013605824206024408","0.0013605824206024408","0.0013605824206024408"
"338","0.0001701544679235667","0.0001701544679235667","0.0001701544679235667"
"339","0.0019055908778682351","0.0019055908778682351","0.0019055908778682351"
"340","0.0007494644378311932","0.0007494644378311932","0.0007494644378311932"
"341","0.0004512786108534783","0.0004512786108534783","0.0004512786108534783"
"342","0.002337462967261672","0.002337462967261672","0.002337462967261672"
"343","0.00035898174974136055","0.00035898174974136055","0.00035898174974136055"
"344","0.0008776186150498688","0.0008776186150498688","0.0008776186150498688"
"345","0.0014393844176083803","0.0014393844176083803","0.0014393844176083803"
"346","0.0001689965429250151","0.0001689965429250151","0.0001689965429250151"
"347","0.0010020678164437413","0.0010020678164437413","0.0010020678164437413"
"348","0.0007013381109572947","0.0007013381109572947","0.0007013381109572947"
"349","0.0003792042552959174","0.0003792042552959174","0.0003792042552959174"
"350","0.00084675446851179","0.00084675446851179","0.00084675446851179"
"351","0.00022100243950262666","0.00022100243950262666","0.00022100243950262666"
"352","0.0007633570930920541","0.0007633570930920541","0.0007633570930920541"
"353","0.0005034880596213043","0.0005034880596213043","0.0005034880596213043"
"354","0.0001098570428439416","0.0001098570428439416","0.0001098570428439416"
"355","0.0007738932617940009","0.0007738932617940009","0.0007738932617940009"
"356","0.00019045875524170697","0.00019045875524170697","0.00019045875524170697"
"357","0.0003447423514444381","0.0003447423514444381","0.0003447423514444381"
"358","0.0007605449063703418","0.0007605449063703418","0.0007605449063703418"
"359","0.00013563453103415668","0.00013563453103415668","0.00013563453103415668"
"360","0.00025169862783513963","0.00025169862783513963","0.00025169862783513963"
"361","0.00022434821585193276","0.00022434821585193276","0.00022434821585193276"
"362","0.000148279796121642","0.000148279796121642","0.000148279796121642"
"363","0.0001260031567653641","0.0001260031567653641","0.0001260031567653641"
"364","0.00020785363449249417","0.00020785363449249417","0.00020785363449249417"
"365","0.00010121118248207495","0.00010121118248207495","0.00010121118248207495"
"366","0.00012754660565406084","0.00012754660565406084","0.00012754660565406084"
"367","0.0002352535811951384","0.0002352535811951384","0.0002352535811951384"
"368","0.0002051027404377237","0.0002051027404377237","0.0002051027404377237"
"369","0.00017726806981954724","0.00017726806981954724","0.00017726806981954724"
"370","0.0002076883101835847","0.0002076883101835847","0.0002076883101835847"
"371","0.000392767513403669","0.000392767513403669","0.000392767513403669"
"372","0.0002456467191223055","0.0002456467191223055","0.0002456467191223055"
"373","0.00020771722483914346","0.00020771722483914346","0.00020771722483914346"
"374","0.00033906797762028873","0.00033906797762028873","0.00033906797762028873"
"375","0.0002592962991911918","0.0002592962991911918","0.0002592962991911918"
"376","0.00033955121762119234","0.00033955121762119234","0.00033955121762119234"
"377","0.00026633928064256907","0.00026633928064256907","0.00026633928064256907"
"378","0.00016278676048386842","0.00016278676048386842","0.00016278676048386842"
"379","0.0001272113440791145","0.0001272113440791145","0.0001272113440791145"
"380","0.00026683317264541984","0.00026683317264541984","0.00026683317264541984"
"381","0.0003394101222511381","0.0003394101222511381","0.0003394101222511381"
"382","0.000382498896215111","0.000382498896215111","0.000382498896215111"
"383","0.00041050775325857103","0.00041050775325857103","0.00041050775325857103"
"384","0.0015465666074305773","0.0015465666074305773","0.0015465666074305773"
"385","0.0017147146863862872","0.0017147146863862872","0.0017147146863862872"
"386","0.0014812728622928262","0.0014812728622928262","0.0014812728622928262"
"387","0.0005474065546877682","0.0005474065546877682","0.0005474065546877682"
"388","0.00027525058249011636","0.00027525058249011636","0.00027525058249011636"
"389","0.0005162529996596277","0.0005162529996596277","0.0005162529996596277"
"390","0.0004862931673415005","0.0004862931673415005","0.0004862931673415005"
"391","0.0006004901952110231","0.0006004901952110231","0.0006004901952110231"
"392","0.0001723497553030029","0.0001723497553030029","0.0001723497553030029"
"393","0.00015784167044330388","0.00015784167044330388","0.00015784167044330388"
"394","0.0004509131540544331","0.0004509131540544331","0.0004509131540544331"
"395","0.00019963849626947194","0.00019963849626947194","0.00019963849626947194"
"396","0.00022689055185765028","0.00022689055185765028","0.00022689055185765028"
"397","0.00017075274081435055","0.00017075274081435055","0.00017075274081435055"
"398","0.00038334622513502836","0.00038334622513502836","0.00038334622513502836"
"399","0.0017918127123266459","0.0017918127123266459","0.0017918127123266459"
"400","0.0038816346786916256","0.0038816346786916256","0.0038816346786916256"
"401","0.007585964165627956","0.007585964165627956","0.007585964165627956"
"402","0.009837553836405277","0.009837553836405277","0.009837553836405277"
"403","0.00907562393695116","0.00907562393695116","0.00907562393695116"
"404","0.0026070945896208286","0.0026070945896208286","0.0026070945896208286"
"405","0.00033638192689977586","0.00033638192689977586","0.00033638192689977586"
"406","0.005855242256075144","0.005855242256075144","0.005855242256075144"
"407","0.0026644181925803423","0.0026644181925803423","0.0026644181925803423"
"408","0.0004024299851153046","0.0004024299851153046","0.0004024299851153046"
"409","0.004450137726962566","0.004450137726962566","0.004450137726962566"
"410","0.0018902149749919772","0.0018902149749919772","0.0018902149749919772"
"411","0.0005311116692610085","0.0005311116692610085","0.0005311116692610085"
"412","0.0033575070556253195","0.0033575070556253195","0.0033575070556253195"
"413","0.0010882210917770863","0.0010882210917770863","0.0010882210917770863"
"414","0.0007783854962326586","0.0007783854962326586","0.0007783854962326586"
"415","0.002892937744036317","0.002892937744036317","0.002892937744036317"
"416","0.0003678090579342097","0.0003678090579342097","0.0003678090579342097"
"417","0.001351816114038229","0.001351816114038229","0.001351816114038229"
"418","0.001823376165702939","0.001823376165702939","0.001823376165702939"
"419","0.0004514564643613994","0.0004514564643613994","0.0004514564643613994"
"420","0.001506576780229807","0.001506576780229807","0.001506576780229807"
"421","0.000887226196937263","0.000887226196937263","0.000887226196937263"
"422","0.0008732907590456307","0.0008732907590456307","0.0008732907590456307"
"423","0.00251851137727499","0.00251851137727499","0.00251851137727499"
"424","0.001659321947954595","0.001659321947954595","0.001659321947954595"
"425","0.00046945668873377144","0.00046945668873377144","0.00046945668873377144"
"426","0.0017355354502797127","0.0017355354502797127","0.0017355354502797127"
"427","0.0006421937723644078","0.0006421937723644078","0.0006421937723644078"
"428","0.0008607097552157938","0.0008607097552157938","0.0008607097552157938"
"429","0.0011122534051537514","0.0011122534051537514","0.0011122534051537514"
"430","0.00041420571506023407","0.00041420571506023407","0.00041420571506023407"
"431","0.0016959118656814098","0.0016959118656814098","0.0016959118656814098"
"432","0.0009081369498744607","0.0009081369498744607","0.0009081369498744607"
"433","0.0003844819439109415","0.0003844819439109415","0.0003844819439109415"
"434","0.0013239950640127063","0.0013239950640127063","0.0013239950640127063"
"435","0.00047301387530751526","0.00047301387530751526","0.00047301387530751526"
"436","0.00032901426311582327","0.00032901426311582327","0.00032901426311582327"
"437","0.0010162602411583066","0.0010162602411583066","0.0010162602411583066"
"438","0.00017512755584903061","0.00017512755584903061","0.00017512755584903061"
"439","0.0003288322186563164","0.0003288322186563164","0.0003288322186563164"
"440","0.0006422577425837517","0.0006422577425837517","0.0006422577425837517"
"441","0.0002048960013780743","0.0002048960013780743","0.0002048960013780743"
"442","0.00018166723020840436","0.00018166723020840436","0.00018166723020840436"
"443","0.0006785407895222306","0.0006785407895222306","0.0006785407895222306"
"444","0.0000778020839788951","0.0000778020839788951","0.0000778020839788951"
"445","0.00042474482324905694","0.00042474482324905694","0.00042474482324905694"
"446","0.00045114735257811844","0.00045114735257811844","0.00045114735257811844"
"447","0.00017047284927684814","0.00017047284927684814","0.00017047284927684814"
"448","0.00021483485761564225","0.00021483485761564225","0.00021483485761564225"
"449","0.0004201100382488221","0.0004201100382488221","0.0004201100382488221"
"450","0.00007291537622222677","0.00007291537622222677","0.00007291537622222677"
"451","0.0003991908160969615","0.0003991908160969615","0.0003991908160969615"
"452","0.0004348440852481872","0.0004348440852481872","0.0004348440852481872"
"453","0.0001496680051786825","0.0001496680051786825","0.0001496680051786825"
"454","0.00010607946751406416","0.00010607946751406416","0.00010607946751406416"
"455","0.0003563706704881042","0.0003563706704881042","0.0003563706704881042"
"456","0.00017816125182434916","0.00017816125182434916","0.00017816125182434916"
"457","0.00013763329479843378","0.00013763329479843378","0.00013763329479843378"
"458","0.00009131499245995656","0.00009131499245995656","0.00009131499245995656"
"459","0.0000969213288044557","0.0000969213288044557","0.0000969213288044557"
"460","0.0001928160636452958","0.0001928160636452958","0.0001928160636452958"
"461","0.000041131839680019766","0.000041131839680019766","0.000041131839680019766"
"462","0.00008427719149040058","0.00008427719149040058","0.00008427719149040058"
"463","0.0012463185703381896","0.0012463185703381896","0.0012463185703381896"
"464","0.0016882658237591386","0.0016882658237591386","0.0016882658237591386"
"465","0.001036331639625132","0.001036331639625132","0.001036331639625132"
"466","0.00010906199167948216","0.00010906199167948216","0.00010906199167948216"
"467","0.00023074020282365382","0.00023074020282365382","0.00023074020282365382"
"468","0.0005615435657091439","0.0005615435657091439","0.0005615435657091439"
"469","0.0004330070223659277","0.0004330070223659277","0.0004330070223659277"
"470","0.0002701687626540661","0.0002701687626540661","0.0002701687626540661"
"471","0.00023476892965845764","0.00023476892965845764","0.00023476892965845764"
"472","0.00041773804696276784","0.00041773804696276784","0.00041773804696276784"
"473","0.0007644431898370385","0.0007644431898370385","0.0007644431898370385"
"474","0.0007444098009727895","0.0007444098009727895","0.0007444098009727895"
"475","0.0008180370205081999","0.0008180370205081999","0.0008180370205081999"
"476","0.0001959324727067724","0.0001959324727067724","0.0001959324727067724"
"477","0.00009622579091228545","0.00009622579091228545","0.00009622579091228545"
"478","0.0006088222144171596","0.0006088222144171596","0.0006088222144171596"
"479","0.0009312072652392089","0.0009312072652392089","0.0009312072652392089"
"480","0.0016560691874474287","0.0016560691874474287","0.0016560691874474287"
"481","0.0020045479759573936","0.0020045479759573936","0.0020045479759573936"
"482","0.0024787248112261295","0.0024787248112261295","0.0024787248112261295"
"483","0.0019656503573060036","0.0019656503573060036","0.0019656503573060036"
"484","0.0013029748806729913","0.0013029748806729913","0.0013029748806729913"
"485","0.0002097073447657749","0.0002097073447657749","0.0002097073447657749"
"486","0.00009380051051266491","0.00009380051051266491","0.00009380051051266491"
"487","0.0007399573805741966","0.0007399573805741966","0.0007399573805741966"
"488","0.0007504893001168966","0.0007504893001168966","0.0007504893001168966"
"489","0.0005519490805454552","0.0005519490805454552","0.0005519490805454552"
"490","0.0023184821475297213","0.0023184821475297213","0.0023184821475297213"
"491","0.007253308780491352","0.007253308780491352","0.007253308780491352"
"492","0.008386659435927868","0.008386659435927868","0.008386659435927868"
"493","0.003072455758228898","0.003072455758228898","0.003072455758228898"
"494","0.0007325793267227709","0.0007325793267227709","0.0007325793267227709"
"495","0.004125775769352913","0.004125775769352913","0.004125775769352913"
"496","0.004309618845582008","0.004309618845582008","0.004309618845582008"
"497","0.001204290776513517","0.001204290776513517","0.001204290776513517"
"498","0.001736799138598144","0.001736799138598144","0.001736799138598144"
"499","0.002885297406464815","0.002885297406464815","0.002885297406464815"
"500","0.0018312815809622407","0.0018312815809622407","0.0018312815809622407"
"501","0.0005184168694540858","0.0005184168694540858","0.0005184168694540858"
"502","0.0020876566413789988","0.0020876566413789988","0.0020876566413789988"
"503","0.0016152258031070232","0.0016152258031070232","0.0016152258031070232"
"504","0.0004555296036414802","0.0004555296036414802","0.0004555296036414802"
"505","0.0014694924466311932","0.0014694924466311932","0.0014694924466311932"
"506","0.001038840040564537","0.001038840040564537","0.001038840040564537"
"507","0.0007616237853653729","0.0007616237853653729","0.0007616237853653729"
"508","0.0011169963981956244","0.0011169963981956244","0.0011169963981956244"
"509","0.0005996703985147178","0.0005996703985147178","0.0005996703985147178"
"510","0.0007116955239325762","0.0007116955239325762","0.0007116955239325762"
"511","0.0009218810591846704","0.0009218810591846704","0.0009218810591846704"
"512","0.00031381132430396974","0.00031381132430396974","0.00031381132430396974"
"513","0.0008850423619151115","0.0008850423619151115","0.0008850423619151115"
"514","0.0006561303744092584","0.0006561303744092584","0.0006561303744092584"
"515","0.00021512550301849842","0.00021512550301849842","0.00021512550301849842"
"516","0.0006516687572002411","0.0006516687572002411","0.0006516687572002411"
"517","0.0006684969994239509","0.0006684969994239509","0.0006684969994239509"
"518","0.0002314888552064076","0.0002314888552064076","0.0002314888552064076"
"519","0.0005833428003825247","0.0005833428003825247","0.0005833428003825247"
"520","0.000666959909722209","0.000666959909722209","0.000666959909722209"
"521","0.00036356685450300574","0.00036356685450300574","0.00036356685450300574"
"522","0.00030441550188697875","0.00030441550188697875","0.00030441550188697875"
"523","0.0005567127373069525","0.0005567127373069525","0.0005567127373069525"
"524","0.0003934960695914924","0.0003934960695914924","0.0003934960695914924"
"525","0.0001835253497119993","0.0001835253497119993","0.0001835253497119993"
"526","0.0003860277065541595","0.0003860277065541595","0.0003860277065541595"
"527","0.0003904585319105536","0.0003904585319105536","0.0003904585319105536"
"528","0.00013268578913994133","0.00013268578913994133","0.00013268578913994133"
"529","0.00020405676332302392","0.00020405676332302392","0.00020405676332302392"
"530","0.0006105689099058509","0.0006105689099058509","0.0006105689099058509"
"531","0.00010529288556426764","0.00010529288556426764","0.00010529288556426764"
"532","0.00019299000268802047","0.00019299000268802047","0.00019299000268802047"
"533","0.0005319644114933908","0.0005319644114933908","0.0005319644114933908"
"534","0.0002923899155575782","0.0002923899155575782","0.0002923899155575782"
"535","0.00018115888815373182","0.00018115888815373182","0.00018115888815373182"
"536","0.000740655290428549","0.000740655290428549","0.000740655290428549"
"537","0.0011907998705282807","0.0011907998705282807","0.0011907998705282807"
"538","0.0009593733120709658","0.0009593733120709658","0.0009593733120709658"
"539","0.00011431188613642007","0.00011431188613642007","0.00011431188613642007"
"540","0.0003497323195915669","0.0003497323195915669","0.0003497323195915669"
"541","0.0014093456557020545","0.0014093456557020545","0.0014093456557020545"
"542","0.0013281223364174366","0.0013281223364174366","0.0013281223364174366"
"543","0.000571133685298264","0.000571133685298264","0.000571133685298264"
"544","0.00011873636685777456","0.00011873636685777456","0.00011873636685777456"
"545","0.0006027680938132107","0.0006027680938132107","0.0006027680938132107"
"546","0.0012831659987568855","0.0012831659987568855","0.0012831659987568855"
"547","0.0007401904440484941","0.0007401904440484941","0.0007401904440484941"
"548","0.0004039305495098233","0.0004039305495098233","0.0004039305495098233"
"549","0.00009561263141222298","0.00009561263141222298","0.00009561263141222298"
"550","0.0004316151316743344","0.0004316151316743344","0.0004316151316743344"
"551","0.0009107320220209658","0.0009107320220209658","0.0009107320220209658"
"552","0.0007525185355916619","0.0007525185355916619","0.0007525185355916619"
"553","0.0004203597782179713","0.0004203597782179713","0.0004203597782179713"
"554","0.00006053897232050076","0.00006053897232050076","0.00006053897232050076"
"555","0.00023306215007323772","0.00023306215007323772","0.00023306215007323772"
"556","0.0007387108635157347","0.0007387108635157347","0.0007387108635157347"
"557","0.00036383623955771327","0.00036383623955771327","0.00036383623955771327"
"558","0.00021250240388326347","0.00021250240388326347","0.00021250240388326347"
"559","0.000049702350224833935","0.000049702350224833935","0.000049702350224833935"
"560","0.00005212704127188772","0.00005212704127188772","0.00005212704127188772"
"561","0.0001697053958196193","0.0001697053958196193","0.0001697053958196193"
"562","0.00012623172369785607","0.00012623172369785607","0.00012623172369785607"
"563","0.0002111972135026008","0.0002111972135026008","0.0002111972135026008"
"564","0.00021358607045840472","0.00021358607045840472","0.00021358607045840472"
"565","0.0003558972093742341","0.0003558972093742341","0.0003558972093742341"
"566","0.0002665965002961457","0.0002665965002961457","0.0002665965002961457"
"567","0.00029081988031975925","0.00029081988031975925","0.00029081988031975925"
"568","0.00010514965833863243","0.00010514965833863243","0.00010514965833863243"
"569","0.00007738349086139351","0.00007738349086139351","0.00007738349086139351"
"570","0.0002062104467768222","0.0002062104467768222","0.0002062104467768222"
"571","0.00027211668202653527","0.00027211668202653527","0.00027211668202653527"
"572","0.0007186829461716115","0.0007186829461716115","0.0007186829461716115"
"573","0.0012619816698133945","0.0012619816698133945","0.0012619816698133945"
"574","0.005139201879501343","0.005139201879501343","0.005139201879501343"
"575","0.011410502716898918","0.011410502716898918","0.011410502716898918"
"576","0.022063584998250008","0.022063584998250008","0.022063584998250008"
"577","0.022810155525803566","0.022810155525803566","0.022810155525803566"
"578","0.012883380986750126","0.012883380986750126","0.012883380986750126"
"579","0.0003374419757165015","0.0003374419757165015","0.0003374419757165015"
"580","0.007256363518536091","0.007256363518536091","0.007256363518536091"
"581","0.007098304107785225","0.007098304107785225","0.007098304107785225"
"582","0.0005792645970359445","0.0005792645970359445","0.0005792645970359445"
"583","0.004457916598767042","0.004457916598767042","0.004457916598767042"
"584","0.005132914520800114","0.005132914520800114","0.005132914520800114"
"585","0.0017005857080221176","0.0017005857080221176","0.0017005857080221176"
"586","0.006505200639367104","0.006505200639367104","0.006505200639367104"
"587","0.0039057121612131596","0.0039057121612131596","0.0039057121612131596"
"588","0.00172292476054281","0.00172292476054281","0.00172292476054281"
"589","0.0054724253714084625","0.0054724253714084625","0.0054724253714084625"
"590","0.002484166296198964","0.002484166296198964","0.002484166296198964"
"591","0.0018842431018128991","0.0018842431018128991","0.0018842431018128991"
"592","0.0042094942182302475","0.0042094942182302475","0.0042094942182302475"
"593","0.000715819769538939","0.000715819769538939","0.000715819769538939"
"594","0.002719085430726409","0.002719085430726409","0.002719085430726409"
"595","0.0019501044880598783","0.0019501044880598783","0.0019501044880598783"
"596","0.00042936220415867865","0.00042936220415867865","0.00042936220415867865"
"597","0.0027717475313693285","0.0027717475313693285","0.0027717475313693285"
"598","0.001133175566792488","0.001133175566792488","0.001133175566792488"
"599","0.0006692074239253998","0.0006692074239253998","0.0006692074239253998"
"600","0.0025067913811653852","0.0025067913811653852","0.0025067913811653852"
"601","0.0002055200020549819","0.0002055200020549819","0.0002055200020549819"
"602","0.0010074462043121457","0.0010074462043121457","0.0010074462043121457"
"603","0.0013408741215243936","0.0013408741215243936","0.0013408741215243936"
"604","0.00021316006314009428","0.00021316006314009428","0.00021316006314009428"
"605","0.000597077130805701","0.000597077130805701","0.000597077130805701"
"606","0.0006827409379184246","0.0006827409379184246","0.0006827409379184246"
"607","0.000162802854902111","0.000162802854902111","0.000162802854902111"
"608","0.0006473073735833168","0.0006473073735833168","0.0006473073735833168"
"609","0.0005590654909610748","0.0005590654909610748","0.0005590654909610748"
"610","0.00021033002121839672","0.00021033002121839672","0.00021033002121839672"
"611","0.0005336686735972762","0.0005336686735972762","0.0005336686735972762"
"612","0.0004805622738786042","0.0004805622738786042","0.0004805622738786042"
"613","0.00011569129856070504","0.00011569129856070504","0.00011569129856070504"
"614","0.0003471250820439309","0.0003471250820439309","0.0003471250820439309"
"615","0.0008192875538952649","0.0008192875538952649","0.0008192875538952649"
"616","0.00022238444944377989","0.00022238444944377989","0.00022238444944377989"
"617","0.00015229021664708853","0.00015229021664708853","0.00015229021664708853"
"618","0.0002576107799541205","0.0002576107799541205","0.0002576107799541205"
"619","0.0002553714730311185","0.0002553714730311185","0.0002553714730311185"
"620","0.00018344710406381637","0.00018344710406381637","0.00018344710406381637"
"621","0.00020153974764980376","0.00020153974764980376","0.00020153974764980376"
"622","0.00013457724708132446","0.00013457724708132446","0.00013457724708132446"
"623","0.00011537228419911116","0.00011537228419911116","0.00011537228419911116"
"624","0.0001290771906496957","0.0001290771906496957","0.0001290771906496957"
"625","0.00010966041008941829","0.00010966041008941829","0.00010966041008941829"
"626","0.0001311368978349492","0.0001311368978349492","0.0001311368978349492"
"627","0.00010956676851492375","0.00010956676851492375","0.00010956676851492375"
"628","0.00010979847866110504","0.00010979847866110504","0.00010979847866110504"
"629","0.00011975686356890947","0.00011975686356890947","0.00011975686356890947"
"630","0.0001303747558267787","0.0001303747558267787","0.0001303747558267787"
"631","0.00015047741180751473","0.00015047741180751473","0.00015047741180751473"
"632","0.00023000808141659945","0.00023000808141659945","0.00023000808141659945"
"633","0.00012435104872565717","0.00012435104872565717","0.00012435104872565717"
"634","0.00009487760689808056","0.00009487760689808056","0.00009487760689808056"
"635","0.0007143855909816921","0.0007143855909816921","0.0007143855909816921"
"636","0.0006645955145359039","0.0006645955145359039","0.0006645955145359039"
"637","0.00037906516809016466","0.00037906516809016466","0.00037906516809016466"
"638","0.00012235171743668616","0.00012235171743668616","0.00012235171743668616"
"639","0.00022458059538621455","0.00022458059538621455","0.00022458059538621455"
"640","0.0003696636704262346","0.0003696636704262346","0.0003696636704262346"
"641","0.0002304868830833584","0.0002304868830833584","0.0002304868830833584"
"642","0.0005849360022693872","0.0005849360022693872","0.0005849360022693872"
"643","0.0005089970072731376","0.0005089970072731376","0.0005089970072731376"
"644","0.0005946396850049496","0.0005946396850049496","0.0005946396850049496"
"645","0.0004508867859840393","0.0004508867859840393","0.0004508867859840393"
"646","0.0003572898276615888","0.0003572898276615888","0.0003572898276615888"
"647","0.0001202814673888497","0.0001202814673888497","0.0001202814673888497"
"648","0.00020340902847237885","0.00020340902847237885","0.00020340902847237885"
"649","0.000722547760233283","0.000722547760233283","0.000722547760233283"
"650","0.0017095134826377034","0.0017095134826377034","0.0017095134826377034"
"651","0.0038068597204983234","0.0038068597204983234","0.0038068597204983234"
"652","0.005406781565397978","0.005406781565397978","0.005406781565397978"
"653","0.006438935175538063","0.006438935175538063","0.006438935175538063"
"654","0.0038252470549196005","0.0038252470549196005","0.0038252470549196005"
"655","0.0012356388615444303","0.0012356388615444303","0.0012356388615444303"
"656","0.0003031790256500244","0.0003031790256500244","0.0003031790256500244"
"657","0.0018037112895399332","0.0018037112895399332","0.0018037112895399332"
"658","0.0034084341023117304","0.0034084341023117304","0.0034084341023117304"
"659","0.001700022490695119","0.001700022490695119","0.001700022490695119"
"660","0.0003027526254300028","0.0003027526254300028","0.0003027526254300028"
"661","0.0011723944917321205","0.0011723944917321205","0.0011723944917321205"
"662","0.00205622473731637","0.00205622473731637","0.00205622473731637"
"663","0.0014537390088662505","0.0014537390088662505","0.0014537390088662505"
"664","0.0001605553406989202","0.0001605553406989202","0.0001605553406989202"
"665","0.00033796989009715617","0.00033796989009715617","0.00033796989009715617"
"666","0.0010146463755518198","0.0010146463755518198","0.0010146463755518198"
"667","0.0005542751168832183","0.0005542751168832183","0.0005542751168832183"
"668","0.00011229521624045447","0.00011229521624045447","0.00011229521624045447"
"669","0.00037182564847171307","0.00037182564847171307","0.00037182564847171307"
"670","0.0006554434658028185","0.0006554434658028185","0.0006554434658028185"
"671","0.000429810315836221","0.000429810315836221","0.000429810315836221"
"672","0.00008755031740292907","0.00008755031740292907","0.00008755031740292907"
"673","0.00019827779033221304","0.00019827779033221304","0.00019827779033221304"
"674","0.0000984009457170032","0.0000984009457170032","0.0000984009457170032"
"675","0.00009795149526325986","0.00009795149526325986","0.00009795149526325986"
"676","0.00020579920965246856","0.00020579920965246856","0.00020579920965246856"
"677","0.0002611691888887435","0.0002611691888887435","0.0002611691888887435"
"678","0.00018873099179472774","0.00018873099179472774","0.00018873099179472774"
"679","0.00025658722734078765","0.00025658722734078765","0.00025658722734078765"
"680","0.00017397559713572264","0.00017397559713572264","0.00017397559713572264"
"681","0.00019743280427064747","0.00019743280427064747","0.00019743280427064747"
"682","0.00029191726935096085","0.00029191726935096085","0.00029191726935096085"
"683","0.00010242182179354131","0.00010242182179354131","0.00010242182179354131"
"684","0.00011680986062856391","0.00011680986062856391","0.00011680986062856391"
"685","0.00016258665709756315","0.00016258665709756315","0.00016258665709756315"
"686","0.00013438152382150292","0.00013438152382150292","0.00013438152382150292"
"687","0.00017253046098630875","0.00017253046098630875","0.00017253046098630875"
"688","0.0002099444391205907","0.0002099444391205907","0.0002099444391205907"
"689","0.0002671034599188715","0.0002671034599188715","0.0002671034599188715"
"690","0.0002049494069069624","0.0002049494069069624","0.0002049494069069624"
"691","0.0002962062426377088","0.0002962062426377088","0.0002962062426377088"
"692","0.0004087637644261122","0.0004087637644261122","0.0004087637644261122"
"693","0.0007151250028982759","0.0007151250028982759","0.0007151250028982759"
"694","0.0010557225905358791","0.0010557225905358791","0.0010557225905358791"
"695","0.0011562780709937215","0.0011562780709937215","0.0011562780709937215"
"696","0.0007421403424814343","0.0007421403424814343","0.0007421403424814343"
"697","0.00016364484326913953","0.00016364484326913953","0.00016364484326913953"
"698","0.00039187073707580566","0.00039187073707580566","0.00039187073707580566"
"699","0.0010673919459804893","0.0010673919459804893","0.0010673919459804893"
"700","0.002497330540791154","0.002497330540791154","0.002497330540791154"
"701","0.004698988050222397","0.004698988050222397","0.004698988050222397"
"702","0.013270515017211437","0.013270515017211437","0.013270515017211437"
"703","0.026034530252218246","0.026034530252218246","0.026034530252218246"
"704","0.037651821970939636","0.037651821970939636","0.037651821970939636"
"705","0.018993057310581207","0.018993057310581207","0.018993057310581207"
"706","0.0011090971529483795","0.0011090971529483795","0.0011090971529483795"
"707","0.014321338385343552","0.014321338385343552","0.014321338385343552"
"708","0.011973579414188862","0.011973579414188862","0.011973579414188862"
"709","0.0004309414071030915","0.0004309414071030915","0.0004309414071030915"
"710","0.011126112192869186","0.011126112192869186","0.011126112192869186"
"711","0.005790418013930321","0.005790418013930321","0.005790418013930321"
"712","0.001407981850206852","0.001407981850206852","0.001407981850206852"
"713","0.00819353200495243","0.00819353200495243","0.00819353200495243"
"714","0.0016081546200439334","0.0016081546200439334","0.0016081546200439334"
"715","0.002869988791644573","0.002869988791644573","0.002869988791644573"
"716","0.004496192559599876","0.004496192559599876","0.004496192559599876"
"717","0.0005653371918015182","0.0005653371918015182","0.0005653371918015182"
"718","0.003536806209012866","0.003536806209012866","0.003536806209012866"
"719","0.0018642222275957465","0.0018642222275957465","0.0018642222275957465"
"720","0.0013205156428739429","0.0013205156428739429","0.0013205156428739429"
"721","0.0025437516160309315","0.0025437516160309315","0.0025437516160309315"
"722","0.0003845691098831594","0.0003845691098831594","0.0003845691098831594"
"723","0.0021709592547267675","0.0021709592547267675","0.0021709592547267675"
"724","0.0009769900934770703","0.0009769900934770703","0.0009769900934770703"
"725","0.0008237006841227412","0.0008237006841227412","0.0008237006841227412"
"726","0.0020187480840831995","0.0020187480840831995","0.0020187480840831995"
"727","0.00034319772385060787","0.00034319772385060787","0.00034319772385060787"
"728","0.0012556229485198855","0.0012556229485198855","0.0012556229485198855"
"729","0.0008866496500559151","0.0008866496500559151","0.0008866496500559151"
"730","0.0003776665253099054","0.0003776665253099054","0.0003776665253099054"
"731","0.000887736096046865","0.000887736096046865","0.000887736096046865"
"732","0.00033916078973561525","0.00033916078973561525","0.00033916078973561525"
"733","0.0011268509551882744","0.0011268509551882744","0.0011268509551882744"
"734","0.0008744511287659407","0.0008744511287659407","0.0008744511287659407"
"735","0.00019029912073165178","0.00019029912073165178","0.00019029912073165178"
"736","0.0008825769764371216","0.0008825769764371216","0.0008825769764371216"
"737","0.0004359548620413989","0.0004359548620413989","0.0004359548620413989"
"738","0.0002256017323816195","0.0002256017323816195","0.0002256017323816195"
"739","0.0007209845934994519","0.0007209845934994519","0.0007209845934994519"
"740","0.00024107757781166583","0.00024107757781166583","0.00024107757781166583"
"741","0.000266358838416636","0.000266358838416636","0.000266358838416636"
"742","0.00046446826308965683","0.00046446826308965683","0.00046446826308965683"
"743","0.00010690182534744963","0.00010690182534744963","0.00010690182534744963"
"744","0.00019708606123458594","0.00019708606123458594","0.00019708606123458594"
"745","0.00015777077351231128","0.00015777077351231128","0.00015777077351231128"
"746","0.00011949427425861359","0.00011949427425861359","0.00011949427425861359"
"747","0.00025560843641869724","0.00025560843641869724","0.00025560843641869724"
"748","0.00013555033365264535","0.00013555033365264535","0.00013555033365264535"
"749","0.00016734398377593607","0.00016734398377593607","0.00016734398377593607"
"750","0.00021097480203025043","0.00021097480203025043","0.00021097480203025043"
"751","0.00016808394866529852","0.00016808394866529852","0.00016808394866529852"
"752","0.0001985526323551312","0.0001985526323551312","0.0001985526323551312"
"753","0.00014324524090625346","0.00014324524090625346","0.00014324524090625346"
"754","0.00010655701044015586","0.00010655701044015586","0.00010655701044015586"
"755","0.00012758118100464344","0.00012758118100464344","0.00012758118100464344"
"756","0.00009952308028005064","0.00009952308028005064","0.00009952308028005064"
"757","0.00010592227772576734","0.00010592227772576734","0.00010592227772576734"
"758","0.00014066429866943508","0.00014066429866943508","0.00014066429866943508"
"759","0.00014244977501221","0.00014244977501221","0.00014244977501221"
"760","0.00013153793406672776","0.00013153793406672776","0.00013153793406672776"
"761","0.00004917586193187162","0.00004917586193187162","0.00004917586193187162"
"762","0.00008488572348142043","0.00008488572348142043","0.00008488572348142043"
"763","0.00012898231216240674","0.00012898231216240674","0.00012898231216240674"
"764","0.00005623730976367369","0.00005623730976367369","0.00005623730976367369"
"765","0.00007404021744150668","0.00007404021744150668","0.00007404021744150668"
"766","0.0000814267186797224","0.0000814267186797224","0.0000814267186797224"
"767","0.00006352461059577763","0.00006352461059577763","0.00006352461059577763"
"768","0.00010635723447194323","0.00010635723447194323","0.00010635723447194323"
"769","0.00010313378879800439","0.00010313378879800439","0.00010313378879800439"
"770","0.00012802996207028627","0.00012802996207028627","0.00012802996207028627"
"771","0.0000681954697938636","0.0000681954697938636","0.0000681954697938636"
"772","0.00006166734237922356","0.00006166734237922356","0.00006166734237922356"
"773","0.00011522271961439401","0.00011522271961439401","0.00011522271961439401"
"774","0.00009117749141296372","0.00009117749141296372","0.00009117749141296372"
"775","0.00004651592826121487","0.00004651592826121487","0.00004651592826121487"
"776","0.00004518891000770964","0.00004518891000770964","0.00004518891000770964"
"777","0.00005884319034521468","0.00005884319034521468","0.00005884319034521468"
"778","0.00008969446935225278","0.00008969446935225278","0.00008969446935225278"
"779","0.0001191673509310931","0.0001191673509310931","0.0001191673509310931"
"780","0.00009270365990232676","0.00009270365990232676","0.00009270365990232676"
"781","0.00009314429189544171","0.00009314429189544171","0.00009314429189544171"
"782","0.00011335251474520192","0.00011335251474520192","0.00011335251474520192"
"783","0.00006678020872641355","0.00006678020872641355","0.00006678020872641355"
"784","0.00007136556087061763","0.00007136556087061763","0.00007136556087061763"
"785","0.00009121832408709452","0.00009121832408709452","0.00009121832408709452"
"786","0.00010174382623517886","0.00010174382623517886","0.00010174382623517886"
"787","0.0002761652576737106","0.0002761652576737106","0.0002761652576737106"
"788","0.00021225040836725384","0.00021225040836725384","0.00021225040836725384"
"789","0.00032284078770317137","0.00032284078770317137","0.00032284078770317137"
"790","0.00025721784913912416","0.00025721784913912416","0.00025721784913912416"
"791","0.00030232121935114264","0.00030232121935114264","0.00030232121935114264"
"792","0.00024012532958295196","0.00024012532958295196","0.00024012532958295196"
"793","0.00028224653215147555","0.00028224653215147555","0.00028224653215147555"
"794","0.0002571282093413174","0.0002571282093413174","0.0002571282093413174"
"795","0.0008877685759216547","0.0008877685759216547","0.0008877685759216547"
"796","0.0012986595975235105","0.0012986595975235105","0.0012986595975235105"
"797","0.003067406127229333","0.003067406127229333","0.003067406127229333"
"798","0.005491204094141722","0.005491204094141722","0.005491204094141722"
"799","0.011097118258476257","0.011097118258476257","0.011097118258476257"
"800","0.01485014520585537","0.01485014520585537","0.01485014520585537"
"801","0.018501298502087593","0.018501298502087593","0.018501298502087593"
"802","0.008700814098119736","0.008700814098119736","0.008700814098119736"
"803","0.0005574760725721717","0.0005574760725721717","0.0005574760725721717"
"804","0.004401067737489939","0.004401067737489939","0.004401067737489939"
"805","0.005322644487023354","0.005322644487023354","0.005322644487023354"
"806","0.002370561705902219","0.002370561705902219","0.002370561705902219"
"807","0.00037895923014730215","0.00037895923014730215","0.00037895923014730215"
"808","0.0032118556555360556","0.0032118556555360556","0.0032118556555360556"
"809","0.003880472853779793","0.003880472853779793","0.003880472853779793"
"810","0.00041710195364430547","0.00041710195364430547","0.00041710195364430547"
"811","0.0013998772483319044","0.0013998772483319044","0.0013998772483319044"
"812","0.003003366058692336","0.003003366058692336","0.003003366058692336"
"813","0.0005479559767991304","0.0005479559767991304","0.0005479559767991304"
"814","0.0007892008288763463","0.0007892008288763463","0.0007892008288763463"
"815","0.002098377561196685","0.002098377561196685","0.002098377561196685"
"816","0.0006832851795479655","0.0006832851795479655","0.0006832851795479655"
"817","0.0005062627024017274","0.0005062627024017274","0.0005062627024017274"
"818","0.0012919435976073146","0.0012919435976073146","0.0012919435976073146"
"819","0.0003083932097069919","0.0003083932097069919","0.0003083932097069919"
"820","0.000493820698466152","0.000493820698466152","0.000493820698466152"
"821","0.0011805543908849359","0.0011805543908849359","0.0011805543908849359"
"822","0.0004396728763822466","0.0004396728763822466","0.0004396728763822466"
"823","0.0004269314813427627","0.0004269314813427627","0.0004269314813427627"
"824","0.0011389065766707063","0.0011389065766707063","0.0011389065766707063"
"825","0.0004482596996240318","0.0004482596996240318","0.0004482596996240318"
"826","0.00021088459470774978","0.00021088459470774978","0.00021088459470774978"
"827","0.0008096650708466768","0.0008096650708466768","0.0008096650708466768"
"828","0.0006244509713724256","0.0006244509713724256","0.0006244509713724256"
"829","0.0001725996407913044","0.0001725996407913044","0.0001725996407913044"
"830","0.00023731465626042336","0.00023731465626042336","0.00023731465626042336"
"831","0.0004784060292877257","0.0004784060292877257","0.0004784060292877257"
"832","0.00034046100336126983","0.00034046100336126983","0.00034046100336126983"
"833","0.00010767523053800687","0.00010767523053800687","0.00010767523053800687"
"834","0.00027906327159143984","0.00027906327159143984","0.00027906327159143984"
"835","0.00042899270192719996","0.00042899270192719996","0.00042899270192719996"
"836","0.00013909596600569785","0.00013909596600569785","0.00013909596600569785"
"837","0.0001301428856095299","0.0001301428856095299","0.0001301428856095299"
"838","0.0002972523798234761","0.0002972523798234761","0.0002972523798234761"
"839","0.00027718828641809523","0.00027718828641809523","0.00027718828641809523"
"840","0.00023085298016667366","0.00023085298016667366","0.00023085298016667366"
"841","0.00040007103234529495","0.00040007103234529495","0.00040007103234529495"
"842","0.0005537644028663635","0.0005537644028663635","0.0005537644028663635"
"843","0.000965251587331295","0.000965251587331295","0.000965251587331295"
"844","0.0004978609504178166","0.0004978609504178166","0.0004978609504178166"
"845","0.00014847282727714628","0.00014847282727714628","0.00014847282727714628"
"846","0.0002069876209134236","0.0002069876209134236","0.0002069876209134236"
"847","0.00034133996814489365","0.00034133996814489365","0.00034133996814489365"
"848","0.00039148927317000926","0.00039148927317000926","0.00039148927317000926"
"849","0.00016122018860187382","0.00016122018860187382","0.00016122018860187382"
"850","0.00009576585580362007","0.00009576585580362007","0.00009576585580362007"
"851","0.00011324334627715871","0.00011324334627715871","0.00011324334627715871"
"852","0.0000918902296689339","0.0000918902296689339","0.0000918902296689339"
"853","0.0000969651373452507","0.0000969651373452507","0.0000969651373452507"
"854","0.0000884698674781248","0.0000884698674781248","0.0000884698674781248"
"855","0.00009058040450327098","0.00009058040450327098","0.00009058040450327098"
"856","0.00009303941624239087","0.00009303941624239087","0.00009303941624239087"
"857","0.00010810917592607439","0.00010810917592607439","0.00010810917592607439"
"858","0.00009502877219347283","0.00009502877219347283","0.00009502877219347283"
"859","0.00007182746048783883","0.00007182746048783883","0.00007182746048783883"
"860","0.00020093414059374481","0.00020093414059374481","0.00020093414059374481"
"861","0.00020236779528204352","0.00020236779528204352","0.00020236779528204352"
"862","0.0006748996675014496","0.0006748996675014496","0.0006748996675014496"
"863","0.0007082188385538757","0.0007082188385538757","0.0007082188385538757"
"864","0.0012341904221102595","0.0012341904221102595","0.0012341904221102595"
"865","0.0020747939124703407","0.0020747939124703407","0.0020747939124703407"
"866","0.004063580650836229","0.004063580650836229","0.004063580650836229"
"867","0.0053202128037810326","0.0053202128037810326","0.0053202128037810326"
"868","0.005117479246109724","0.005117479246109724","0.005117479246109724"
"869","0.002974041039124131","0.002974041039124131","0.002974041039124131"
"870","0.004299420863389969","0.004299420863389969","0.004299420863389969"
"871","0.005795333068817854","0.005795333068817854","0.005795333068817854"
"872","0.005819710902869701","0.005819710902869701","0.005819710902869701"
"873","0.0021820226684212685","0.0021820226684212685","0.0021820226684212685"
"874","0.001290233340114355","0.001290233340114355","0.001290233340114355"
"875","0.0017242332687601447","0.0017242332687601447","0.0017242332687601447"
"876","0.0011473476188257337","0.0011473476188257337","0.0011473476188257337"
"877","0.0009740901878103614","0.0009740901878103614","0.0009740901878103614"
"878","0.0013875423464924097","0.0013875423464924097","0.0013875423464924097"
"879","0.0018780229147523642","0.0018780229147523642","0.0018780229147523642"
"880","0.0008466113358736038","0.0008466113358736038","0.0008466113358736038"
"881","0.0002772222796920687","0.0002772222796920687","0.0002772222796920687"
"882","0.0007269886555150151","0.0007269886555150151","0.0007269886555150151"
"883","0.000843506888486445","0.000843506888486445","0.000843506888486445"
"884","0.00038982313708402216","0.00038982313708402216","0.00038982313708402216"
"885","0.0003970192919950932","0.0003970192919950932","0.0003970192919950932"
"886","0.0006381873972713947","0.0006381873972713947","0.0006381873972713947"
"887","0.0002165350888390094","0.0002165350888390094","0.0002165350888390094"
"888","0.00021933845710009336","0.00021933845710009336","0.00021933845710009336"
"889","0.0008099529659375548","0.0008099529659375548","0.0008099529659375548"
"890","0.0005327664548531175","0.0005327664548531175","0.0005327664548531175"
"891","0.0003709979937411845","0.0003709979937411845","0.0003709979937411845"
"892","0.0005411166930571198","0.0005411166930571198","0.0005411166930571198"
"893","0.0003808809269685298","0.0003808809269685298","0.0003808809269685298"
"894","0.00004671098940889351","0.00004671098940889351","0.00004671098940889351"
"895","0.00034001332824118435","0.00034001332824118435","0.00034001332824118435"
"896","0.0003916719288099557","0.0003916719288099557","0.0003916719288099557"
"897","0.00011414132313802838","0.00011414132313802838","0.00011414132313802838"
"898","0.00027085989131592214","0.00027085989131592214","0.00027085989131592214"
"899","0.0003488192451186478","0.0003488192451186478","0.0003488192451186478"
"900","0.00016358090215362608","0.00016358090215362608","0.00016358090215362608"
"901","0.00011344120866851881","0.00011344120866851881","0.00011344120866851881"
"902","0.0002159184223273769","0.0002159184223273769","0.0002159184223273769"
"903","0.00016492618306074291","0.00016492618306074291","0.00016492618306074291"
"904","0.0001078982895705849","0.0001078982895705849","0.0001078982895705849"
"905","0.0004765147459693253","0.0004765147459693253","0.0004765147459693253"
"906","0.0008699044119566679","0.0008699044119566679","0.0008699044119566679"
"907","0.00219008163549006","0.00219008163549006","0.00219008163549006"
"908","0.0031626836862415075","0.0031626836862415075","0.0031626836862415075"
"909","0.004745827056467533","0.004745827056467533","0.004745827056467533"
"910","0.005417976062744856","0.005417976062744856","0.005417976062744856"
"911","0.005745881702750921","0.005745881702750921","0.005745881702750921"
"912","0.003746733069419861","0.003746733069419861","0.003746733069419861"
"913","0.0017798092449083924","0.0017798092449083924","0.0017798092449083924"
"914","0.0002369257272221148","0.0002369257272221148","0.0002369257272221148"
"915","0.00023292284458875656","0.00023292284458875656","0.00023292284458875656"
"916","0.0011823188979178667","0.0011823188979178667","0.0011823188979178667"
"917","0.001629693084396422","0.001629693084396422","0.001629693084396422"
"918","0.0019215508364140987","0.0019215508364140987","0.0019215508364140987"
"919","0.0006480587762780488","0.0006480587762780488","0.0006480587762780488"
"920","0.00021817088418174535","0.00021817088418174535","0.00021817088418174535"
"921","0.0004939197679050267","0.0004939197679050267","0.0004939197679050267"
"922","0.0011910195462405682","0.0011910195462405682","0.0011910195462405682"
"923","0.0024177157320082188","0.0024177157320082188","0.0024177157320082188"
"924","0.0022438676096498966","0.0022438676096498966","0.0022438676096498966"
"925","0.0015110799577087164","0.0015110799577087164","0.0015110799577087164"
"926","0.0003011004882864654","0.0003011004882864654","0.0003011004882864654"
"927","0.0001600348623469472","0.0001600348623469472","0.0001600348623469472"
"928","0.0006821757415309548","0.0006821757415309548","0.0006821757415309548"
"929","0.0009156450978480279","0.0009156450978480279","0.0009156450978480279"
"930","0.0010329049546271563","0.0010329049546271563","0.0010329049546271563"
"931","0.0002729810366872698","0.0002729810366872698","0.0002729810366872698"
"932","0.000133879657369107","0.000133879657369107","0.000133879657369107"
"933","0.00018245939281769097","0.00018245939281769097","0.00018245939281769097"
"934","0.0005891583277843893","0.0005891583277843893","0.0005891583277843893"
"935","0.0011707642115652561","0.0011707642115652561","0.0011707642115652561"
"936","0.0008231410756707191","0.0008231410756707191","0.0008231410756707191"
"937","0.0008252183324657381","0.0008252183324657381","0.0008252183324657381"
"938","0.0002800884540192783","0.0002800884540192783","0.0002800884540192783"
"939","0.00010967183334287256","0.00010967183334287256","0.00010967183334287256"
"940","0.00015802259440533817","0.00015802259440533817","0.00015802259440533817"
"941","0.00025306883617304265","0.00025306883617304265","0.00025306883617304265"
"942","0.0005039424868300557","0.0005039424868300557","0.0005039424868300557"
"943","0.0003646272234618664","0.0003646272234618664","0.0003646272234618664"
"944","0.00033945581526495516","0.00033945581526495516","0.00033945581526495516"
"945","0.00021577227744273841","0.00021577227744273841","0.00021577227744273841"
"946","0.0006109093083068728","0.0006109093083068728","0.0006109093083068728"
"947","0.0005095282685942948","0.0005095282685942948","0.0005095282685942948"
"948","0.0005091953207738698","0.0005091953207738698","0.0005091953207738698"
"949","0.0003913196560461074","0.0003913196560461074","0.0003913196560461074"
"950","0.0005990526988171041","0.0005990526988171041","0.0005990526988171041"
"951","0.0008464091806672513","0.0008464091806672513","0.0008464091806672513"
"952","0.0016668920870870352","0.0016668920870870352","0.0016668920870870352"
"953","0.004221558105200529","0.004221558105200529","0.004221558105200529"
"954","0.011934635229408741","0.011934635229408741","0.011934635229408741"
"955","0.017087731510400772","0.017087731510400772","0.017087731510400772"
"956","0.03214743360877037","0.03214743360877037","0.03214743360877037"
"957","0.06063096225261688","0.06063096225261688","0.06063096225261688"
"958","0.042291197925806046","0.042291197925806046","0.042291197925806046"
"959","0.013277692720293999","0.013277692720293999","0.013277692720293999"
"960","0.00555819645524025","0.00555819645524025","0.00555819645524025"
"961","0.02013976313173771","0.02013976313173771","0.02013976313173771"
"962","0.015693925321102142","0.015693925321102142","0.015693925321102142"
"963","0.0019970806315541267","0.0019970806315541267","0.0019970806315541267"
"964","0.010744580999016762","0.010744580999016762","0.010744580999016762"
"965","0.016365302726626396","0.016365302726626396","0.016365302726626396"
"966","0.0023900840897113085","0.0023900840897113085","0.0023900840897113085"
"967","0.005114034283906221","0.005114034283906221","0.005114034283906221"
"968","0.009545295499265194","0.009545295499265194","0.009545295499265194"
"969","0.002935641212388873","0.002935641212388873","0.002935641212388873"
"970","0.0031803157180547714","0.0031803157180547714","0.0031803157180547714"
"971","0.008210447616875172","0.008210447616875172","0.008210447616875172"
"972","0.0019207673612982035","0.0019207673612982035","0.0019207673612982035"
"973","0.001797820907086134","0.001797820907086134","0.001797820907086134"
"974","0.004442674573510885","0.004442674573510885","0.004442674573510885"
"975","0.0017568873008713126","0.0017568873008713126","0.0017568873008713126"
"976","0.0013166763819754124","0.0013166763819754124","0.0013166763819754124"
"977","0.0032282841857522726","0.0032282841857522726","0.0032282841857522726"
"978","0.0009846858447417617","0.0009846858447417617","0.0009846858447417617"
"979","0.001133940415456891","0.001133940415456891","0.001133940415456891"
"980","0.004765478428453207","0.004765478428453207","0.004765478428453207"
"981","0.0014596771216019988","0.0014596771216019988","0.0014596771216019988"
"982","0.0010324338218197227","0.0010324338218197227","0.0010324338218197227"
"983","0.004069000948220491","0.004069000948220491","0.004069000948220491"
"984","0.0019152064342051744","0.0019152064342051744","0.0019152064342051744"
"985","0.0012337033404037356","0.0012337033404037356","0.0012337033404037356"
"986","0.0039616478607058525","0.0039616478607058525","0.0039616478607058525"
"987","0.00160866673104465","0.00160866673104465","0.00160866673104465"
"988","0.0015857266262173653","0.0015857266262173653","0.0015857266262173653"
"989","0.003078904701396823","0.003078904701396823","0.003078904701396823"
"990","0.0009637701441533864","0.0009637701441533864","0.0009637701441533864"
"991","0.0010712469229474664","0.0010712469229474664","0.0010712469229474664"
"992","0.002793941181153059","0.002793941181153059","0.002793941181153059"
"993","0.0011632016394287348","0.0011632016394287348","0.0011632016394287348"
"994","0.0006305137067101896","0.0006305137067101896","0.0006305137067101896"
"995","0.0022925683297216892","0.0022925683297216892","0.0022925683297216892"
"996","0.0014432811876758933","0.0014432811876758933","0.0014432811876758933"
"997","0.0003517470322549343","0.0003517470322549343","0.0003517470322549343"
"998","0.0014394005993381143","0.0014394005993381143","0.0014394005993381143"
"999","0.001437487080693245","0.001437487080693245","0.001437487080693245"

==> data/wandb-iarap-static-handle.csv <==
"Step","sphere-random-uniform - static_handle_loss","sphere-random-uniform - static_handle_loss__MIN","sphere-random-uniform - static_handle_loss__MAX"
"0","9.958717878122414e-13","9.958717878122414e-13","9.958717878122414e-13"
"1","0.06484811753034592","0.06484811753034592","0.06484811753034592"
"2","0.41311296820640564","0.41311296820640564","0.41311296820640564"
"3","2.3596863746643066","2.3596863746643066","2.3596863746643066"
"4","9.827702522277832","9.827702522277832","9.827702522277832"
"5","19.690994262695312","19.690994262695312","19.690994262695312"
"6","8.537617683410645","8.537617683410645","8.537617683410645"
"7","3.0094523429870605","3.0094523429870605","3.0094523429870605"
"8","1.293215036392212","1.293215036392212","1.293215036392212"
"9","0.7752186059951782","0.7752186059951782","0.7752186059951782"
"10","0.6044490933418274","0.6044490933418274","0.6044490933418274"
"11","0.545293390750885","0.545293390750885","0.545293390750885"
"12","0.5069583058357239","0.5069583058357239","0.5069583058357239"
"13","0.4229569435119629","0.4229569435119629","0.4229569435119629"
"14","0.30118903517723083","0.30118903517723083","0.30118903517723083"
"15","0.19694627821445465","0.19694627821445465","0.19694627821445465"
"16","0.1256764531135559","0.1256764531135559","0.1256764531135559"
"17","0.07951153069734573","0.07951153069734573","0.07951153069734573"
"18","0.04867580905556679","0.04867580905556679","0.04867580905556679"
"19","0.026922225952148438","0.026922225952148438","0.026922225952148438"
"20","0.012213402427732944","0.012213402427732944","0.012213402427732944"
"21","0.005624585319310427","0.005624585319310427","0.005624585319310427"
"22","0.008833843283355236","0.008833843283355236","0.008833843283355236"
"23","0.01718408614397049","0.01718408614397049","0.01718408614397049"
"24","0.02194708213210106","0.02194708213210106","0.02194708213210106"
"25","0.020376082509756088","0.020376082509756088","0.020376082509756088"
"26","0.01622186414897442","0.01622186414897442","0.01622186414897442"
"27","0.013490044511854649","0.013490044511854649","0.013490044511854649"
"28","0.013096918351948261","0.013096918351948261","0.013096918351948261"
"29","0.012711796909570694","0.012711796909570694","0.012711796909570694"
"30","0.010776975192129612","0.010776975192129612","0.010776975192129612"
"31","0.007880492135882378","0.007880492135882378","0.007880492135882378"
"32","0.005562110338360071","0.005562110338360071","0.005562110338360071"
"33","0.005054403096437454","0.005054403096437454","0.005054403096437454"
"34","0.005513885524123907","0.005513885524123907","0.005513885524123907"
"35","0.006282316520810127","0.006282316520810127","0.006282316520810127"
"36","0.006863245740532875","0.006863245740532875","0.006863245740532875"
"37","0.007113245781511068","0.007113245781511068","0.007113245781511068"
"38","0.007281302008777857","0.007281302008777857","0.007281302008777857"
"39","0.007586152292788029","0.007586152292788029","0.007586152292788029"
"40","0.008474155329167843","0.008474155329167843","0.008474155329167843"
"41","0.007674208842217922","0.007674208842217922","0.007674208842217922"
"42","0.006150883622467518","0.006150883622467518","0.006150883622467518"
"43","0.004974316339939833","0.004974316339939833","0.004974316339939833"
"44","0.004581818822771311","0.004581818822771311","0.004581818822771311"
"45","0.004967786837369204","0.004967786837369204","0.004967786837369204"
"46","0.00527234748005867","0.00527234748005867","0.00527234748005867"
"47","0.005208210088312626","0.005208210088312626","0.005208210088312626"
"48","0.004974679090082645","0.004974679090082645","0.004974679090082645"
"49","0.004914768971502781","0.004914768971502781","0.004914768971502781"
"50","0.004804125055670738","0.004804125055670738","0.004804125055670738"
"51","0.004429757595062256","0.004429757595062256","0.004429757595062256"
"52","0.004561792127788067","0.004561792127788067","0.004561792127788067"
"53","0.004076402168720961","0.004076402168720961","0.004076402168720961"
"54","0.003060032846406102","0.003060032846406102","0.003060032846406102"
"55","0.002290339209139347","0.002290339209139347","0.002290339209139347"
"56","0.0021468789782375097","0.0021468789782375097","0.0021468789782375097"
"57","0.0021752126049250364","0.0021752126049250364","0.0021752126049250364"
"58","0.002220161259174347","0.002220161259174347","0.002220161259174347"
"59","0.0023869802244007587","0.0023869802244007587","0.0023869802244007587"
"60","0.002477507572621107","0.002477507572621107","0.002477507572621107"
"61","0.002398977754637599","0.002398977754637599","0.002398977754637599"
"62","0.002319580176845193","0.002319580176845193","0.002319580176845193"
"63","0.0020654830150306225","0.0020654830150306225","0.0020654830150306225"
"64","0.0019440494943410158","0.0019440494943410158","0.0019440494943410158"
"65","0.0018133189296349883","0.0018133189296349883","0.0018133189296349883"
"66","0.0017312599811702967","0.0017312599811702967","0.0017312599811702967"
"67","0.0016407668590545654","0.0016407668590545654","0.0016407668590545654"
"68","0.0015271221054717898","0.0015271221054717898","0.0015271221054717898"
"69","0.0014574023662135005","0.0014574023662135005","0.0014574023662135005"
"70","0.0015245038084685802","0.0015245038084685802","0.0015245038084685802"
"71","0.002328782808035612","0.002328782808035612","0.002328782808035612"
"72","0.0021096596028655767","0.0021096596028655767","0.0021096596028655767"
"73","0.0011486082803457975","0.0011486082803457975","0.0011486082803457975"
"74","0.0011862075189128518","0.0011862075189128518","0.0011862075189128518"
"75","0.0009308120934292674","0.0009308120934292674","0.0009308120934292674"
"76","0.0009841350838541985","0.0009841350838541985","0.0009841350838541985"
"77","0.001526195788756013","0.001526195788756013","0.001526195788756013"
"78","0.001156751299276948","0.001156751299276948","0.001156751299276948"
"79","0.0007481119828298688","0.0007481119828298688","0.0007481119828298688"
"80","0.0007394003332592547","0.0007394003332592547","0.0007394003332592547"
"81","0.0006709203007631004","0.0006709203007631004","0.0006709203007631004"
"82","0.0007300230208784342","0.0007300230208784342","0.0007300230208784342"
"83","0.0010161834070459008","0.0010161834070459008","0.0010161834070459008"
"84","0.000685801962390542","0.000685801962390542","0.000685801962390542"
"85","0.000557553896214813","0.000557553896214813","0.000557553896214813"
"86","0.0005637800204567611","0.0005637800204567611","0.0005637800204567611"
"87","0.0007941978401504457","0.0007941978401504457","0.0007941978401504457"
"88","0.0021441744174808264","0.0021441744174808264","0.0021441744174808264"
"89","0.0006712516769766808","0.0006712516769766808","0.0006712516769766808"
"90","0.000782593444455415","0.000782593444455415","0.000782593444455415"
"91","0.0005722470232285559","0.0005722470232285559","0.0005722470232285559"
"92","0.00074471824336797","0.00074471824336797","0.00074471824336797"
"93","0.0011104237055405974","0.0011104237055405974","0.0011104237055405974"
"94","0.0006299249944277108","0.0006299249944277108","0.0006299249944277108"
"95","0.0005335467867553234","0.0005335467867553234","0.0005335467867553234"
"96","0.0007003713399171829","0.0007003713399171829","0.0007003713399171829"
"97","0.0008636193233542144","0.0008636193233542144","0.0008636193233542144"
"98","0.0006758945528417826","0.0006758945528417826","0.0006758945528417826"
"99","0.0007224100991152227","0.0007224100991152227","0.0007224100991152227"
"100","0.0009002937003970146","0.0009002937003970146","0.0009002937003970146"
"101","0.0003661417285911739","0.0003661417285911739","0.0003661417285911739"
"102","0.0003655748732853681","0.0003655748732853681","0.0003655748732853681"
"103","0.0018330189632251859","0.0018330189632251859","0.0018330189632251859"
"104","0.00044851007987745106","0.00044851007987745106","0.00044851007987745106"
"105","0.0009191659628413618","0.0009191659628413618","0.0009191659628413618"
"106","0.0004038600600324571","0.0004038600600324571","0.0004038600600324571"
"107","0.001750618452206254","0.001750618452206254","0.001750618452206254"
"108","0.00042727371328510344","0.00042727371328510344","0.00042727371328510344"
"109","0.0008790831780061126","0.0008790831780061126","0.0008790831780061126"
"110","0.0009767842711880803","0.0009767842711880803","0.0009767842711880803"
"111","0.0016354775289073586","0.0016354775289073586","0.0016354775289073586"
"112","0.0010902518406510353","0.0010902518406510353","0.0010902518406510353"
"113","0.0007364552584476769","0.0007364552584476769","0.0007364552584476769"
"114","0.0017629925860092044","0.0017629925860092044","0.0017629925860092044"
"115","0.0005823615938425064","0.0005823615938425064","0.0005823615938425064"
"116","0.0008058280218392611","0.0008058280218392611","0.0008058280218392611"
"117","0.00022658673697151244","0.00022658673697151244","0.00022658673697151244"
"118","0.001600499264895916","0.001600499264895916","0.001600499264895916"
"119","0.0006330102914944291","0.0006330102914944291","0.0006330102914944291"
"120","0.0006816575769335032","0.0006816575769335032","0.0006816575769335032"
"121","0.0007624445715919137","0.0007624445715919137","0.0007624445715919137"
"122","0.0010720540303736925","0.0010720540303736925","0.0010720540303736925"
"123","0.000513987266458571","0.000513987266458571","0.000513987266458571"
"124","0.0006618333281949162","0.0006618333281949162","0.0006618333281949162"
"125","0.0007354820263572037","0.0007354820263572037","0.0007354820263572037"
"126","0.0007606959552504122","0.0007606959552504122","0.0007606959552504122"
"127","0.0003287069557700306","0.0003287069557700306","0.0003287069557700306"
"128","0.0003607837134040892","0.0003607837134040892","0.0003607837134040892"
"129","0.00024153487174771726","0.00024153487174771726","0.00024153487174771726"
"130","0.0002254576829727739","0.0002254576829727739","0.0002254576829727739"
"131","0.0007897599716670811","0.0007897599716670811","0.0007897599716670811"
"132","0.000260607193922624","0.000260607193922624","0.000260607193922624"
"133","0.0004247787583153695","0.0004247787583153695","0.0004247787583153695"
"134","0.0015567017253488302","0.0015567017253488302","0.0015567017253488302"
"135","0.00045535762910731137","0.00045535762910731137","0.00045535762910731137"
"136","0.0004992599715478718","0.0004992599715478718","0.0004992599715478718"
"137","0.0005191456875763834","0.0005191456875763834","0.0005191456875763834"
"138","0.002150219399482012","0.002150219399482012","0.002150219399482012"
"139","0.00132398447021842","0.00132398447021842","0.00132398447021842"
"140","0.0004439262847881764","0.0004439262847881764","0.0004439262847881764"
"141","0.0065040504559874535","0.0065040504559874535","0.0065040504559874535"
"142","0.007723440881818533","0.007723440881818533","0.007723440881818533"
"143","0.000671275716740638","0.000671275716740638","0.000671275716740638"
"144","0.013764843344688416","0.013764843344688416","0.013764843344688416"
"145","0.00325919222086668","0.00325919222086668","0.00325919222086668"
"146","0.007246269844472408","0.007246269844472408","0.007246269844472408"
"147","0.0004240203707013279","0.0004240203707013279","0.0004240203707013279"
"148","0.007696738000959158","0.007696738000959158","0.007696738000959158"
"149","0.0009952079271897674","0.0009952079271897674","0.0009952079271897674"
"150","0.0018937622662633657","0.0018937622662633657","0.0018937622662633657"
"151","0.0019278768450021744","0.0019278768450021744","0.0019278768450021744"
"152","0.00018374777573626488","0.00018374777573626488","0.00018374777573626488"
"153","0.002537024673074484","0.002537024673074484","0.002537024673074484"
"154","0.0031414797995239496","0.0031414797995239496","0.0031414797995239496"
"155","0.0002855606726370752","0.0002855606726370752","0.0002855606726370752"
"156","0.0012213526060804725","0.0012213526060804725","0.0012213526060804725"
"157","0.001629861886613071","0.001629861886613071","0.001629861886613071"
"158","0.0003884173056576401","0.0003884173056576401","0.0003884173056576401"
"159","0.0035983361303806305","0.0035983361303806305","0.0035983361303806305"
"160","0.002381374593824148","0.002381374593824148","0.002381374593824148"
"161","0.0003174815501552075","0.0003174815501552075","0.0003174815501552075"
"162","0.0018134858692064881","0.0018134858692064881","0.0018134858692064881"
"163","0.0011749658733606339","0.0011749658733606339","0.0011749658733606339"
"164","0.00038839911576360464","0.00038839911576360464","0.00038839911576360464"
"165","0.002578119281679392","0.002578119281679392","0.002578119281679392"
"166","0.002058299956843257","0.002058299956843257","0.002058299956843257"
"167","0.00013748178025707603","0.00013748178025707603","0.00013748178025707603"
"168","0.0013307672925293446","0.0013307672925293446","0.0013307672925293446"
"169","0.0011626953491941094","0.0011626953491941094","0.0011626953491941094"
"170","0.0002023581910179928","0.0002023581910179928","0.0002023581910179928"
"171","0.0014493827475234866","0.0014493827475234866","0.0014493827475234866"
"172","0.0012607676908373833","0.0012607676908373833","0.0012607676908373833"
"173","0.0001477349578635767","0.0001477349578635767","0.0001477349578635767"
"174","0.0006558723980560899","0.0006558723980560899","0.0006558723980560899"
"175","0.0006330265896394849","0.0006330265896394849","0.0006330265896394849"
"176","0.00016874977154657245","0.00016874977154657245","0.00016874977154657245"
"177","0.0007996915373951197","0.0007996915373951197","0.0007996915373951197"
"178","0.0009470160584896803","0.0009470160584896803","0.0009470160584896803"
"179","0.003529814537614584","0.003529814537614584","0.003529814537614584"
"180","0.0008578255656175315","0.0008578255656175315","0.0008578255656175315"
"181","0.0016912218416109681","0.0016912218416109681","0.0016912218416109681"
"182","0.001995351165533066","0.001995351165533066","0.001995351165533066"
"183","0.0007820846512913704","0.0007820846512913704","0.0007820846512913704"
"184","0.003097914857789874","0.003097914857789874","0.003097914857789874"
"185","0.0006785384030081332","0.0006785384030081332","0.0006785384030081332"
"186","0.000958043325226754","0.000958043325226754","0.000958043325226754"
"187","0.0011802150402218103","0.0011802150402218103","0.0011802150402218103"
"188","0.0002488871687091887","0.0002488871687091887","0.0002488871687091887"
"189","0.0012320495443418622","0.0012320495443418622","0.0012320495443418622"
"190","0.0013269642367959023","0.0013269642367959023","0.0013269642367959023"
"191","0.00029110422474332154","0.00029110422474332154","0.00029110422474332154"
"192","0.00046551640843972564","0.00046551640843972564","0.00046551640843972564"
"193","0.0005257017910480499","0.0005257017910480499","0.0005257017910480499"
"194","0.00017983165162149817","0.00017983165162149817","0.00017983165162149817"
"195","0.000701918441336602","0.000701918441336602","0.000701918441336602"
"196","0.0010368205839768052","0.0010368205839768052","0.0010368205839768052"
"197","0.000338403187924996","0.000338403187924996","0.000338403187924996"
"198","0.0001605537545401603","0.0001605537545401603","0.0001605537545401603"
"199","0.00035165203735232353","0.00035165203735232353","0.00035165203735232353"
"200","0.00017913186457008123","0.00017913186457008123","0.00017913186457008123"
"201","0.0002549101482145488","0.0002549101482145488","0.0002549101482145488"
"202","0.000561387394554913","0.000561387394554913","0.000561387394554913"
"203","0.0003576939052436501","0.0003576939052436501","0.0003576939052436501"
"204","0.0001955830812221393","0.0001955830812221393","0.0001955830812221393"
"205","0.00017333847063127905","0.00017333847063127905","0.00017333847063127905"
"206","0.00017549037875141948","0.00017549037875141948","0.00017549037875141948"
"207","0.0007038899348117411","0.0007038899348117411","0.0007038899348117411"
"208","0.0007575158961117268","0.0007575158961117268","0.0007575158961117268"
"209","0.0002283820795128122","0.0002283820795128122","0.0002283820795128122"
"210","0.0003717658983077854","0.0003717658983077854","0.0003717658983077854"
"211","0.0003322135016787797","0.0003322135016787797","0.0003322135016787797"
"212","0.001232394715771079","0.001232394715771079","0.001232394715771079"
"213","0.0008123487932607532","0.0008123487932607532","0.0008123487932607532"
"214","0.000439327530330047","0.000439327530330047","0.000439327530330047"
"215","0.0007424815557897091","0.0007424815557897091","0.0007424815557897091"
"216","0.00018262217054143548","0.00018262217054143548","0.00018262217054143548"
"217","0.001373291015625","0.001373291015625","0.001373291015625"
"218","0.00023428304120898247","0.00023428304120898247","0.00023428304120898247"
"219","0.0005246042856015265","0.0005246042856015265","0.0005246042856015265"
"220","0.00031037270673550665","0.00031037270673550665","0.00031037270673550665"
"221","0.00045334859169088304","0.00045334859169088304","0.00045334859169088304"
"222","0.0010206897277384996","0.0010206897277384996","0.0010206897277384996"
"223","0.00009194095036946237","0.00009194095036946237","0.00009194095036946237"
"224","0.0005601724842563272","0.0005601724842563272","0.0005601724842563272"
"225","0.00015791637997608632","0.00015791637997608632","0.00015791637997608632"
"226","0.000447142927441746","0.000447142927441746","0.000447142927441746"
"227","0.0005793794407509267","0.0005793794407509267","0.0005793794407509267"
"228","0.00007898813055362552","0.00007898813055362552","0.00007898813055362552"
"229","0.00018454776727594435","0.00018454776727594435","0.00018454776727594435"
"230","0.0000867913622641936","0.0000867913622641936","0.0000867913622641936"
"231","0.0003788516332861036","0.0003788516332861036","0.0003788516332861036"
"232","0.00045620594755746424","0.00045620594755746424","0.00045620594755746424"
"233","0.00016190977476071566","0.00016190977476071566","0.00016190977476071566"
"234","0.0001528110879007727","0.0001528110879007727","0.0001528110879007727"
"235","0.0018884362652897835","0.0018884362652897835","0.0018884362652897835"
"236","0.0011425913544371724","0.0011425913544371724","0.0011425913544371724"
"237","0.0014080115361139178","0.0014080115361139178","0.0014080115361139178"
"238","0.0010921101784333587","0.0010921101784333587","0.0010921101784333587"
"239","0.000737920927349478","0.000737920927349478","0.000737920927349478"
"240","0.0014982932480052114","0.0014982932480052114","0.0014982932480052114"
"241","0.003972319886088371","0.003972319886088371","0.003972319886088371"
"242","0.0005625528283417225","0.0005625528283417225","0.0005625528283417225"
"243","0.0027813040651381016","0.0027813040651381016","0.0027813040651381016"
"244","0.0011374738533049822","0.0011374738533049822","0.0011374738533049822"
"245","0.002174592111259699","0.002174592111259699","0.002174592111259699"
"246","0.0017930770991370082","0.0017930770991370082","0.0017930770991370082"
"247","0.0005205224151723087","0.0005205224151723087","0.0005205224151723087"
"248","0.001231496687978506","0.001231496687978506","0.001231496687978506"
"249","0.0003574612201191485","0.0003574612201191485","0.0003574612201191485"
"250","0.0008224417106248438","0.0008224417106248438","0.0008224417106248438"
"251","0.0012268319260329008","0.0012268319260329008","0.0012268319260329008"
"252","0.00048397076898254454","0.00048397076898254454","0.00048397076898254454"
"253","0.00036635465221479535","0.00036635465221479535","0.00036635465221479535"
"254","0.0005519346450455487","0.0005519346450455487","0.0005519346450455487"
"255","0.00030609816894866526","0.00030609816894866526","0.00030609816894866526"
"256","0.00039679789915680885","0.00039679789915680885","0.00039679789915680885"
"257","0.0008619527798146009","0.0008619527798146009","0.0008619527798146009"
"258","0.0006918009021319449","0.0006918009021319449","0.0006918009021319449"
"259","0.0002580287982709706","0.0002580287982709706","0.0002580287982709706"
"260","0.0003847451298497617","0.0003847451298497617","0.0003847451298497617"
"261","0.00020945344294887036","0.00020945344294887036","0.00020945344294887036"
"262","0.00029229975189082325","0.00029229975189082325","0.00029229975189082325"
"263","0.0007641839329153299","0.0007641839329153299","0.0007641839329153299"
"264","0.0003767493471968919","0.0003767493471968919","0.0003767493471968919"
"265","0.0000905508641153574","0.0000905508641153574","0.0000905508641153574"
"266","0.00027507959748618305","0.00027507959748618305","0.00027507959748618305"
"267","0.00012133949348935857","0.00012133949348935857","0.00012133949348935857"
"268","0.0010223365388810635","0.0010223365388810635","0.0010223365388810635"
"269","0.0009931097738444805","0.0009931097738444805","0.0009931097738444805"
"270","0.00018266105325892568","0.00018266105325892568","0.00018266105325892568"
"271","0.000446141668362543","0.000446141668362543","0.000446141668362543"
"272","0.00033829794847406447","0.00033829794847406447","0.00033829794847406447"
"273","0.0034523182548582554","0.0034523182548582554","0.0034523182548582554"
"274","0.001078444765880704","0.001078444765880704","0.001078444765880704"
"275","0.0011727975215762854","0.0011727975215762854","0.0011727975215762854"
"276","0.0009027604246512055","0.0009027604246512055","0.0009027604246512055"
"277","0.0007688350742682815","0.0007688350742682815","0.0007688350742682815"
"278","0.0021008963230997324","0.0021008963230997324","0.0021008963230997324"
"279","0.00039831263711676","0.00039831263711676","0.00039831263711676"
"280","0.0007882280624471605","0.0007882280624471605","0.0007882280624471605"
"281","0.0007166046416386962","0.0007166046416386962","0.0007166046416386962"
"282","0.0003414536768104881","0.0003414536768104881","0.0003414536768104881"
"283","0.0010602771071717143","0.0010602771071717143","0.0010602771071717143"
"284","0.0005722804344259202","0.0005722804344259202","0.0005722804344259202"
"285","0.00021068676142022014","0.00021068676142022014","0.00021068676142022014"
"286","0.0003579455951694399","0.0003579455951694399","0.0003579455951694399"
"287","0.00019617473299149424","0.00019617473299149424","0.00019617473299149424"
"288","0.0004258800472598523","0.0004258800472598523","0.0004258800472598523"
"289","0.0005415090126916766","0.0005415090126916766","0.0005415090126916766"
"290","0.00023601613065693527","0.00023601613065693527","0.00023601613065693527"
"291","0.0002791763690765947","0.0002791763690765947","0.0002791763690765947"
"292","0.0004724522586911917","0.0004724522586911917","0.0004724522586911917"
"293","0.0011650596279650927","0.0011650596279650927","0.0011650596279650927"
"294","0.0003944504715036601","0.0003944504715036601","0.0003944504715036601"
"295","0.0007615674985572696","0.0007615674985572696","0.0007615674985572696"
"296","0.0003521521284710616","0.0003521521284710616","0.0003521521284710616"
"297","0.0005896827206015587","0.0005896827206015587","0.0005896827206015587"
"298","0.0006832938524894416","0.0006832938524894416","0.0006832938524894416"
"299","0.00023307699302677065","0.00023307699302677065","0.00023307699302677065"
"300","0.00042628581286408007","0.00042628581286408007","0.00042628581286408007"
"301","0.0002829701697919518","0.0002829701697919518","0.0002829701697919518"
"302","0.0003691439051181078","0.0003691439051181078","0.0003691439051181078"
"303","0.0005531858187168837","0.0005531858187168837","0.0005531858187168837"
"304","0.00018976637511514127","0.00018976637511514127","0.00018976637511514127"
"305","0.0001304410834563896","0.0001304410834563896","0.0001304410834563896"
"306","0.00010395400022389367","0.00010395400022389367","0.00010395400022389367"
"307","0.00035806576488539577","0.00035806576488539577","0.00035806576488539577"
"308","0.0003222852828912437","0.0003222852828912437","0.0003222852828912437"
"309","0.00030116955167613924","0.00030116955167613924","0.00030116955167613924"
"310","0.00031442102044820786","0.00031442102044820786","0.00031442102044820786"
"311","0.0002176761336158961","0.0002176761336158961","0.0002176761336158961"
"312","0.0003373401705175638","0.0003373401705175638","0.0003373401705175638"
"313","0.00012502670870162547","0.00012502670870162547","0.00012502670870162547"
"314","0.00011499554966576397","0.00011499554966576397","0.00011499554966576397"
"315","0.00012501655146479607","0.00012501655146479607","0.00012501655146479607"
"316","0.0001376770669594407","0.0001376770669594407","0.0001376770669594407"
"317","0.0001611009065527469","0.0001611009065527469","0.0001611009065527469"
"318","0.0002248398814117536","0.0002248398814117536","0.0002248398814117536"
"319","0.00012222191435284913","0.00012222191435284913","0.00012222191435284913"
"320","0.000354983436409384","0.000354983436409384","0.000354983436409384"
"321","0.00027498684357851744","0.00027498684357851744","0.00027498684357851744"
"322","0.00023440711083821952","0.00023440711083821952","0.00023440711083821952"
"323","0.00020713476988021284","0.00020713476988021284","0.00020713476988021284"
"324","0.00041054197936318815","0.00041054197936318815","0.00041054197936318815"
"325","0.0003084672789555043","0.0003084672789555043","0.0003084672789555043"
"326","0.0002867532311938703","0.0002867532311938703","0.0002867532311938703"
"327","0.0004549848672468215","0.0004549848672468215","0.0004549848672468215"
"328","0.00044506153790280223","0.00044506153790280223","0.00044506153790280223"
"329","0.00027912898804061115","0.00027912898804061115","0.00027912898804061115"
"330","0.00015841466665733606","0.00015841466665733606","0.00015841466665733606"
"331","0.00025583425303921103","0.00025583425303921103","0.00025583425303921103"
"332","0.00023790518753230572","0.00023790518753230572","0.00023790518753230572"
"333","0.00018118659500032663","0.00018118659500032663","0.00018118659500032663"
"334","0.00017312569252680987","0.00017312569252680987","0.00017312569252680987"
"335","0.0003334818175062537","0.0003334818175062537","0.0003334818175062537"
"336","0.00023547826276626438","0.00023547826276626438","0.00023547826276626438"
"337","0.0001798582961782813","0.0001798582961782813","0.0001798582961782813"
"338","0.00020486775611061603","0.00020486775611061603","0.00020486775611061603"
"339","0.00022555213945452124","0.00022555213945452124","0.00022555213945452124"
"340","0.0003042781609110534","0.0003042781609110534","0.0003042781609110534"
"341","0.00010329828364774585","0.00010329828364774585","0.00010329828364774585"
"342","0.00013815512647852302","0.00013815512647852302","0.00013815512647852302"
"343","0.00015420210547745228","0.00015420210547745228","0.00015420210547745228"
"344","0.0001459428749512881","0.0001459428749512881","0.0001459428749512881"
"345","0.00013276275421958417","0.00013276275421958417","0.00013276275421958417"
"346","0.00011343477672198787","0.00011343477672198787","0.00011343477672198787"
"347","0.0001179640821646899","0.0001179640821646899","0.0001179640821646899"
"348","0.00014624388131778687","0.00014624388131778687","0.00014624388131778687"
"349","0.00011454617924755439","0.00011454617924755439","0.00011454617924755439"
"350","0.00008272957347799093","0.00008272957347799093","0.00008272957347799093"
"351","0.00007287525659194216","0.00007287525659194216","0.00007287525659194216"
"352","0.00010233979992335662","0.00010233979992335662","0.00010233979992335662"
"353","0.00010976777411997318","0.00010976777411997318","0.00010976777411997318"
"354","0.00010711635695770383","0.00010711635695770383","0.00010711635695770383"
"355","0.0000988267784123309","0.0000988267784123309","0.0000988267784123309"
"356","0.000140417309012264","0.000140417309012264","0.000140417309012264"
"357","0.0000906060085981153","0.0000906060085981153","0.0000906060085981153"
"358","0.00009267598215956241","0.00009267598215956241","0.00009267598215956241"
"359","0.00025409378577023745","0.00025409378577023745","0.00025409378577023745"
"360","0.00021824405121151358","0.00021824405121151358","0.00021824405121151358"
"361","0.0001745067274896428","0.0001745067274896428","0.0001745067274896428"
"362","0.00014483675477094948","0.00014483675477094948","0.00014483675477094948"
"363","0.0004420032200869173","0.0004420032200869173","0.0004420032200869173"
"364","0.0002926670713350177","0.0002926670713350177","0.0002926670713350177"
"365","0.00030909167253412306","0.00030909167253412306","0.00030909167253412306"
"366","0.00017978978576138616","0.00017978978576138616","0.00017978978576138616"
"367","0.0005453054909594357","0.0005453054909594357","0.0005453054909594357"
"368","0.000557657505851239","0.000557657505851239","0.000557657505851239"
"369","0.00011197650746908039","0.00011197650746908039","0.00011197650746908039"
"370","0.00022513493604492396","0.00022513493604492396","0.00022513493604492396"
"371","0.0003945417411159724","0.0003945417411159724","0.0003945417411159724"
"372","0.00030554423574358225","0.00030554423574358225","0.00030554423574358225"
"373","0.0002505357551854104","0.0002505357551854104","0.0002505357551854104"
"374","0.00012415929813869298","0.00012415929813869298","0.00012415929813869298"
"375","0.000321906030876562","0.000321906030876562","0.000321906030876562"
"376","0.000148500592331402","0.000148500592331402","0.000148500592331402"
"377","0.00014054201892577112","0.00014054201892577112","0.00014054201892577112"
"378","0.00008372791489819065","0.00008372791489819065","0.00008372791489819065"
"379","0.00018374227511230856","0.00018374227511230856","0.00018374227511230856"
"380","0.00011044901475543156","0.00011044901475543156","0.00011044901475543156"
"381","0.0000948929664446041","0.0000948929664446041","0.0000948929664446041"
"382","0.00020410319848451763","0.00020410319848451763","0.00020410319848451763"
"383","0.00023264181800186634","0.00023264181800186634","0.00023264181800186634"
"384","0.00010253373329760507","0.00010253373329760507","0.00010253373329760507"
"385","0.00008843350224196911","0.00008843350224196911","0.00008843350224196911"
"386","0.00008255181455751881","0.00008255181455751881","0.00008255181455751881"
"387","0.00014181336155161262","0.00014181336155161262","0.00014181336155161262"
"388","0.00007388553058262914","0.00007388553058262914","0.00007388553058262914"
"389","0.00007671898492844775","0.00007671898492844775","0.00007671898492844775"
"390","0.0003237720229662955","0.0003237720229662955","0.0003237720229662955"
"391","0.00018606788944453","0.00018606788944453","0.00018606788944453"
"392","0.0005108370678499341","0.0005108370678499341","0.0005108370678499341"
"393","0.00020696425053756684","0.00020696425053756684","0.00020696425053756684"
"394","0.0004362631298135966","0.0004362631298135966","0.0004362631298135966"
"395","0.0006934255361557007","0.0006934255361557007","0.0006934255361557007"
"396","0.00013968635175842792","0.00013968635175842792","0.00013968635175842792"
"397","0.00019222676928620785","0.00019222676928620785","0.00019222676928620785"
"398","0.00020034308545291424","0.00020034308545291424","0.00020034308545291424"
"399","0.0003464868350420147","0.0003464868350420147","0.0003464868350420147"
"400","0.00019683137361425906","0.00019683137361425906","0.00019683137361425906"
"401","0.0002053035714197904","0.0002053035714197904","0.0002053035714197904"
"402","0.0005029196036048234","0.0005029196036048234","0.0005029196036048234"
"403","0.00011482100671855733","0.00011482100671855733","0.00011482100671855733"
"404","0.00017883854161482304","0.00017883854161482304","0.00017883854161482304"
"405","0.0001407162781106308","0.0001407162781106308","0.0001407162781106308"
"406","0.00033711432479321957","0.00033711432479321957","0.00033711432479321957"
"407","0.00040226601413451135","0.00040226601413451135","0.00040226601413451135"
"408","0.000297714548651129","0.000297714548651129","0.000297714548651129"
"409","0.00013760525325778872","0.00013760525325778872","0.00013760525325778872"
"410","0.0006531834951601923","0.0006531834951601923","0.0006531834951601923"
"411","0.00008662071195431054","0.00008662071195431054","0.00008662071195431054"
"412","0.00029586273012682796","0.00029586273012682796","0.00029586273012682796"
"413","0.000097674761491362","0.000097674761491362","0.000097674761491362"
"414","0.00031972062424756587","0.00031972062424756587","0.00031972062424756587"
"415","0.00006206978287082165","0.00006206978287082165","0.00006206978287082165"
"416","0.00011129975609946996","0.00011129975609946996","0.00011129975609946996"
"417","0.00009186963143292814","0.00009186963143292814","0.00009186963143292814"
"418","0.00017659729928709567","0.00017659729928709567","0.00017659729928709567"
"419","0.0001552442117827013","0.0001552442117827013","0.0001552442117827013"
"420","0.00009962844342226163","0.00009962844342226163","0.00009962844342226163"
"421","0.00009924668120220304","0.00009924668120220304","0.00009924668120220304"
"422","0.000332905474351719","0.000332905474351719","0.000332905474351719"
"423","0.00013344503531698138","0.00013344503531698138","0.00013344503531698138"
"424","0.00017537365783937275","0.00017537365783937275","0.00017537365783937275"
"425","0.00009615529415896162","0.00009615529415896162","0.00009615529415896162"
"426","0.00029883510433137417","0.00029883510433137417","0.00029883510433137417"
"427","0.00010730442591011524","0.00010730442591011524","0.00010730442591011524"
"428","0.00007980327791301534","0.00007980327791301534","0.00007980327791301534"
"429","0.00022706203162670135","0.00022706203162670135","0.00022706203162670135"
"430","0.00007406018994515762","0.00007406018994515762","0.00007406018994515762"
"431","0.0001316173147642985","0.0001316173147642985","0.0001316173147642985"
"432","0.00018034518870990723","0.00018034518870990723","0.00018034518870990723"
"433","0.00011766905663534999","0.00011766905663534999","0.00011766905663534999"
"434","0.00009338978270534426","0.00009338978270534426","0.00009338978270534426"
"435","0.0002536504762247205","0.0002536504762247205","0.0002536504762247205"
"436","0.00008984512533061206","0.00008984512533061206","0.00008984512533061206"
"437","0.00013940103235654533","0.00013940103235654533","0.00013940103235654533"
"438","0.00008441680256510153","0.00008441680256510153","0.00008441680256510153"
"439","0.00041299115400761366","0.00041299115400761366","0.00041299115400761366"
"440","0.00007097797060851008","0.00007097797060851008","0.00007097797060851008"
"441","0.00009229950956068933","0.00009229950956068933","0.00009229950956068933"
"442","0.00024839062825776637","0.00024839062825776637","0.00024839062825776637"
"443","0.00009354146459372714","0.00009354146459372714","0.00009354146459372714"
"444","0.00006269453297136351","0.00006269453297136351","0.00006269453297136351"
"445","0.00006618399493163452","0.00006618399493163452","0.00006618399493163452"
"446","0.00006794229557272047","0.00006794229557272047","0.00006794229557272047"
"447","0.00004907955735689029","0.00004907955735689029","0.00004907955735689029"
"448","0.0000462026109744329","0.0000462026109744329","0.0000462026109744329"
"449","0.000050272825319552794","0.000050272825319552794","0.000050272825319552794"
"450","0.00022122780501376837","0.00022122780501376837","0.00022122780501376837"
"451","0.00008692281699040905","0.00008692281699040905","0.00008692281699040905"
"452","0.00007091564475558698","0.00007091564475558698","0.00007091564475558698"
"453","0.00016543493256904185","0.00016543493256904185","0.00016543493256904185"
"454","0.00007657069363631308","0.00007657069363631308","0.00007657069363631308"
"455","0.00007334304973483086","0.00007334304973483086","0.00007334304973483086"
"456","0.0001345623459201306","0.0001345623459201306","0.0001345623459201306"
"457","0.00014553223445545882","0.00014553223445545882","0.00014553223445545882"
"458","0.00014148619084153324","0.00014148619084153324","0.00014148619084153324"
"459","0.0000775378939579241","0.0000775378939579241","0.0000775378939579241"
"460","0.00015808199532330036","0.00015808199532330036","0.00015808199532330036"
"461","0.000056481258070562035","0.000056481258070562035","0.000056481258070562035"
"462","0.00007419088069582358","0.00007419088069582358","0.00007419088069582358"
"463","0.0016157665522769094","0.0016157665522769094","0.0016157665522769094"
"464","0.0006331169861368835","0.0006331169861368835","0.0006331169861368835"
"465","0.0005953953950665891","0.0005953953950665891","0.0005953953950665891"
"466","0.0013505809474736452","0.0013505809474736452","0.0013505809474736452"
"467","0.00022516705212183297","0.00022516705212183297","0.00022516705212183297"
"468","0.0008621631423011422","0.0008621631423011422","0.0008621631423011422"
"469","0.0001253537047887221","0.0001253537047887221","0.0001253537047887221"
"470","0.0007948717102408409","0.0007948717102408409","0.0007948717102408409"
"471","0.00007490770076401532","0.00007490770076401532","0.00007490770076401532"
"472","0.0003176084137521684","0.0003176084137521684","0.0003176084137521684"
"473","0.00008066341251833364","0.00008066341251833364","0.00008066341251833364"
"474","0.00035502976970747113","0.00035502976970747113","0.00035502976970747113"
"475","0.00008884224371286109","0.00008884224371286109","0.00008884224371286109"
"476","0.00014230216038413346","0.00014230216038413346","0.00014230216038413346"
"477","0.00015535371494479477","0.00015535371494479477","0.00015535371494479477"
"478","0.00013982647215016186","0.00013982647215016186","0.00013982647215016186"
"479","0.00015765150601509959","0.00015765150601509959","0.00015765150601509959"
"480","0.0001251606154255569","0.0001251606154255569","0.0001251606154255569"
"481","0.00011873702896991745","0.00011873702896991745","0.00011873702896991745"
"482","0.0000857715422171168","0.0000857715422171168","0.0000857715422171168"
"483","0.00021370308240875602","0.00021370308240875602","0.00021370308240875602"
"484","0.0000899294827831909","0.0000899294827831909","0.0000899294827831909"
"485","0.00008962809079093859","0.00008962809079093859","0.00008962809079093859"
"486","0.0001044491509674117","0.0001044491509674117","0.0001044491509674117"
"487","0.0001147249058703892","0.0001147249058703892","0.0001147249058703892"
"488","0.00008230011007981375","0.00008230011007981375","0.00008230011007981375"
"489","0.0000763945427024737","0.0000763945427024737","0.0000763945427024737"
"490","0.003610205603763461","0.003610205603763461","0.003610205603763461"
"491","0.0007490807911381125","0.0007490807911381125","0.0007490807911381125"
"492","0.0019460394978523254","0.0019460394978523254","0.0019460394978523254"
"493","0.0011893300106748939","0.0011893300106748939","0.0011893300106748939"
"494","0.001616965513676405","0.001616965513676405","0.001616965513676405"
"495","0.0005773398443125188","0.0005773398443125188","0.0005773398443125188"
"496","0.0008865218260325491","0.0008865218260325491","0.0008865218260325491"
"497","0.00043146125972270966","0.00043146125972270966","0.00043146125972270966"
"498","0.0012798680691048503","0.0012798680691048503","0.0012798680691048503"
"499","0.00041554795461706817","0.00041554795461706817","0.00041554795461706817"
"500","0.000616797071415931","0.000616797071415931","0.000616797071415931"
"501","0.00045866609434597194","0.00045866609434597194","0.00045866609434597194"
"502","0.0003306276339571923","0.0003306276339571923","0.0003306276339571923"
"503","0.0006154453731141984","0.0006154453731141984","0.0006154453731141984"
"504","0.0002122469013556838","0.0002122469013556838","0.0002122469013556838"
"505","0.0003667231067083776","0.0003667231067083776","0.0003667231067083776"
"506","0.00034071816480718553","0.00034071816480718553","0.00034071816480718553"
"507","0.00022153364261612296","0.00022153364261612296","0.00022153364261612296"
"508","0.000587135087698698","0.000587135087698698","0.000587135087698698"
"509","0.0002056448138318956","0.0002056448138318956","0.0002056448138318956"
"510","0.0003329229657538235","0.0003329229657538235","0.0003329229657538235"
"511","0.0002747777907643467","0.0002747777907643467","0.0002747777907643467"
"512","0.0002524504088796675","0.0002524504088796675","0.0002524504088796675"
"513","0.0002644785272423178","0.0002644785272423178","0.0002644785272423178"
"514","0.00014100153930485249","0.00014100153930485249","0.00014100153930485249"
"515","0.00016431242693215609","0.00016431242693215609","0.00016431242693215609"
"516","0.00014660542365163565","0.00014660542365163565","0.00014660542365163565"
"517","0.0001622366689844057","0.0001622366689844057","0.0001622366689844057"
"518","0.0002019383682636544","0.0002019383682636544","0.0002019383682636544"
"519","0.00011894864292116836","0.00011894864292116836","0.00011894864292116836"
"520","0.00012023391900584102","0.00012023391900584102","0.00012023391900584102"
"521","0.00012168286048108712","0.00012168286048108712","0.00012168286048108712"
"522","0.00014985227608121932","0.00014985227608121932","0.00014985227608121932"
"523","0.00012410861381795257","0.00012410861381795257","0.00012410861381795257"
"524","0.00008689785317983478","0.00008689785317983478","0.00008689785317983478"
"525","0.0000923088300623931","0.0000923088300623931","0.0000923088300623931"
"526","0.00009552139090374112","0.00009552139090374112","0.00009552139090374112"
"527","0.00009881040750769898","0.00009881040750769898","0.00009881040750769898"
"528","0.00006791100895497948","0.00006791100895497948","0.00006791100895497948"
"529","0.00006119508907431737","0.00006119508907431737","0.00006119508907431737"
"530","0.00006419419514713809","0.00006419419514713809","0.00006419419514713809"
"531","0.00024851399939507246","0.00024851399939507246","0.00024851399939507246"
"532","0.00009532061812933534","0.00009532061812933534","0.00009532061812933534"
"533","0.0001188481182907708","0.0001188481182907708","0.0001188481182907708"
"534","0.00006224065873539075","0.00006224065873539075","0.00006224065873539075"
"535","0.0001829989196266979","0.0001829989196266979","0.0001829989196266979"
"536","0.000428905215812847","0.000428905215812847","0.000428905215812847"
"537","0.00009229721763404086","0.00009229721763404086","0.00009229721763404086"
"538","0.0002774173335637897","0.0002774173335637897","0.0002774173335637897"
"539","0.00009300597594119608","0.00009300597594119608","0.00009300597594119608"
"540","0.0003191873838659376","0.0003191873838659376","0.0003191873838659376"
"541","0.000058555862779030576","0.000058555862779030576","0.000058555862779030576"
"542","0.00012675192556343973","0.00012675192556343973","0.00012675192556343973"
"543","0.00008881313260644674","0.00008881313260644674","0.00008881313260644674"
"544","0.00015013896336313337","0.00015013896336313337","0.00015013896336313337"
"545","0.00020050513558089733","0.00020050513558089733","0.00020050513558089733"
"546","0.00004319880099501461","0.00004319880099501461","0.00004319880099501461"
"547","0.00007913092849776149","0.00007913092849776149","0.00007913092849776149"
"548","0.00006950479291845113","0.00006950479291845113","0.00006950479291845113"
"549","0.0003260952653363347","0.0003260952653363347","0.0003260952653363347"
"550","0.00007287298649316654","0.00007287298649316654","0.00007287298649316654"
"551","0.00021553091937676072","0.00021553091937676072","0.00021553091937676072"
"552","0.00005271550617180765","0.00005271550617180765","0.00005271550617180765"
"553","0.00019553842139430344","0.00019553842139430344","0.00019553842139430344"
"554","0.00016479426994919777","0.00016479426994919777","0.00016479426994919777"
"555","0.000048694499128032476","0.000048694499128032476","0.000048694499128032476"
"556","0.00010606995783746243","0.00010606995783746243","0.00010606995783746243"
"557","0.00018711642769630998","0.00018711642769630998","0.00018711642769630998"
"558","0.00021627427486237139","0.00021627427486237139","0.00021627427486237139"
"559","0.00006071071038604714","0.00006071071038604714","0.00006071071038604714"
"560","0.00011283599451417103","0.00011283599451417103","0.00011283599451417103"
"561","0.00006605864473385736","0.00006605864473385736","0.00006605864473385736"
"562","0.0002301455388078466","0.0002301455388078466","0.0002301455388078466"
"563","0.000046858702262397856","0.000046858702262397856","0.000046858702262397856"
"564","0.0001481424260418862","0.0001481424260418862","0.0001481424260418862"
"565","0.00003592663415474817","0.00003592663415474817","0.00003592663415474817"
"566","0.00027965361368842423","0.00027965361368842423","0.00027965361368842423"
"567","0.00005583633537753485","0.00005583633537753485","0.00005583633537753485"
"568","0.00005517662430065684","0.00005517662430065684","0.00005517662430065684"
"569","0.000033314900065306574","0.000033314900065306574","0.000033314900065306574"
"570","0.0001412963611073792","0.0001412963611073792","0.0001412963611073792"
"571","0.00018392155470792204","0.00018392155470792204","0.00018392155470792204"
"572","0.00006287913129199296","0.00006287913129199296","0.00006287913129199296"
"573","0.000055017528211465105","0.000055017528211465105","0.000055017528211465105"
"574","0.0002637462457641959","0.0002637462457641959","0.0002637462457641959"
"575","0.0004378684679977596","0.0004378684679977596","0.0004378684679977596"
"576","0.00039752255543135107","0.00039752255543135107","0.00039752255543135107"
"577","0.00007077486225171015","0.00007077486225171015","0.00007077486225171015"
"578","0.0016399235464632511","0.0016399235464632511","0.0016399235464632511"
"579","0.00023254004190675914","0.00023254004190675914","0.00023254004190675914"
"580","0.0004293754755053669","0.0004293754755053669","0.0004293754755053669"
"581","0.0002945331216324121","0.0002945331216324121","0.0002945331216324121"
"582","0.0004732019151560962","0.0004732019151560962","0.0004732019151560962"
"583","0.000668794265948236","0.000668794265948236","0.000668794265948236"
"584","0.00010798376752063632","0.00010798376752063632","0.00010798376752063632"
"585","0.0001499700010754168","0.0001499700010754168","0.0001499700010754168"
"586","0.000315272860461846","0.000315272860461846","0.000315272860461846"
"587","0.0002572648227214813","0.0002572648227214813","0.0002572648227214813"
"588","0.00014582827861886472","0.00014582827861886472","0.00014582827861886472"
"589","0.00018055617692880332","0.00018055617692880332","0.00018055617692880332"
"590","0.0002637376601342112","0.0002637376601342112","0.0002637376601342112"
"591","0.0003588905092328787","0.0003588905092328787","0.0003588905092328787"
"592","0.0003087568038608879","0.0003087568038608879","0.0003087568038608879"
"593","0.00020716666767839342","0.00020716666767839342","0.00020716666767839342"
"594","0.00021079961152281612","0.00021079961152281612","0.00021079961152281612"
"595","0.0003015127149410546","0.0003015127149410546","0.0003015127149410546"
"596","0.0002393063623458147","0.0002393063623458147","0.0002393063623458147"
"597","0.00010382999607827514","0.00010382999607827514","0.00010382999607827514"
"598","0.00010295701213181019","0.00010295701213181019","0.00010295701213181019"
"599","0.00008059481478994712","0.00008059481478994712","0.00008059481478994712"
"600","0.0001254944654647261","0.0001254944654647261","0.0001254944654647261"
"601","0.000250202720053494","0.000250202720053494","0.000250202720053494"
"602","0.00011081936827395111","0.00011081936827395111","0.00011081936827395111"
"603","0.0001924592215800658","0.0001924592215800658","0.0001924592215800658"
"604","0.00009297351789427921","0.00009297351789427921","0.00009297351789427921"
"605","0.0004735736583825201","0.0004735736583825201","0.0004735736583825201"
"606","0.00018705939874053001","0.00018705939874053001","0.00018705939874053001"
"607","0.00015964887279551476","0.00015964887279551476","0.00015964887279551476"
"608","0.00013892939023207873","0.00013892939023207873","0.00013892939023207873"
"609","0.00014757252938579768","0.00014757252938579768","0.00014757252938579768"
"610","0.0002189158694818616","0.0002189158694818616","0.0002189158694818616"
"611","0.0001071054648491554","0.0001071054648491554","0.0001071054648491554"
"612","0.00015600051847286522","0.00015600051847286522","0.00015600051847286522"
"613","0.00012423312000464648","0.00012423312000464648","0.00012423312000464648"
"614","0.00029378061299212277","0.00029378061299212277","0.00029378061299212277"
"615","0.0001245471357833594","0.0001245471357833594","0.0001245471357833594"
"616","0.0001473764714319259","0.0001473764714319259","0.0001473764714319259"
"617","0.00022710645862389356","0.00022710645862389356","0.00022710645862389356"
"618","0.00030459798290394247","0.00030459798290394247","0.00030459798290394247"
"619","0.00010916093742707744","0.00010916093742707744","0.00010916093742707744"
"620","0.00018631364218890667","0.00018631364218890667","0.00018631364218890667"
"621","0.00014643117901869118","0.00014643117901869118","0.00014643117901869118"
"622","0.0003637565241660923","0.0003637565241660923","0.0003637565241660923"
"623","0.00008649954543216154","0.00008649954543216154","0.00008649954543216154"
"624","0.00018436610116623342","0.00018436610116623342","0.00018436610116623342"
"625","0.00007846053631510586","0.00007846053631510586","0.00007846053631510586"
"626","0.00027435211814008653","0.00027435211814008653","0.00027435211814008653"
"627","0.00016441296611446887","0.00016441296611446887","0.00016441296611446887"
"628","0.00006567757372977212","0.00006567757372977212","0.00006567757372977212"
"629","0.00010881962953135371","0.00010881962953135371","0.00010881962953135371"
"630","0.00019049321417696774","0.00019049321417696774","0.00019049321417696774"
"631","0.00025646801805123687","0.00025646801805123687","0.00025646801805123687"
"632","0.00006187701364979148","0.00006187701364979148","0.00006187701364979148"
"633","0.00010914318409049883","0.00010914318409049883","0.00010914318409049883"
"634","0.000058788507885765284","0.000058788507885765284","0.000058788507885765284"
"635","0.0005846723797731102","0.0005846723797731102","0.0005846723797731102"
"636","0.0002920225088018924","0.0002920225088018924","0.0002920225088018924"
"637","0.000362640741514042","0.000362640741514042","0.000362640741514042"
"638","0.00017695339920464903","0.00017695339920464903","0.00017695339920464903"
"639","0.00042652562842704356","0.00042652562842704356","0.00042652562842704356"
"640","0.0003498669248074293","0.0003498669248074293","0.0003498669248074293"
"641","0.00013292956282384694","0.00013292956282384694","0.00013292956282384694"
"642","0.0000968002641457133","0.0000968002641457133","0.0000968002641457133"
"643","0.00021625051158480346","0.00021625051158480346","0.00021625051158480346"
"644","0.0002092682261718437","0.0002092682261718437","0.0002092682261718437"
"645","0.00009892357047647238","0.00009892357047647238","0.00009892357047647238"
"646","0.00014313294377643615","0.00014313294377643615","0.00014313294377643615"
"647","0.00008445538696832955","0.00008445538696832955","0.00008445538696832955"
"648","0.00023733117268420756","0.00023733117268420756","0.00023733117268420756"
"649","0.0002630470844451338","0.0002630470844451338","0.0002630470844451338"
"650","0.00020521864644251764","0.00020521864644251764","0.00020521864644251764"
"651","0.0002486341691110283","0.0002486341691110283","0.0002486341691110283"
"652","0.00021996660507284105","0.00021996660507284105","0.00021996660507284105"
"653","0.00025923416251316667","0.00025923416251316667","0.00025923416251316667"
"654","0.000134618254378438","0.000134618254378438","0.000134618254378438"
"655","0.000136109723825939","0.000136109723825939","0.000136109723825939"
"656","0.00012279883958399296","0.00012279883958399296","0.00012279883958399296"
"657","0.00014821402146480978","0.00014821402146480978","0.00014821402146480978"
"658","0.00011929745232919231","0.00011929745232919231","0.00011929745232919231"
"659","0.00013762711023446172","0.00013762711023446172","0.00013762711023446172"
"660","0.00015767094737384468","0.00015767094737384468","0.00015767094737384468"
"661","0.00007490314601454884","0.00007490314601454884","0.00007490314601454884"
"662","0.0001214958174386993","0.0001214958174386993","0.0001214958174386993"
"663","0.00009219159255735576","0.00009219159255735576","0.00009219159255735576"
"664","0.00011230915697524324","0.00011230915697524324","0.00011230915697524324"
"665","0.00009677978232502937","0.00009677978232502937","0.00009677978232502937"
"666","0.00008718512253835797","0.00008718512253835797","0.00008718512253835797"
"667","0.00010307849879609421","0.00010307849879609421","0.00010307849879609421"
"668","0.00007126673881430179","0.00007126673881430179","0.00007126673881430179"
"669","0.00007335334521485493","0.00007335334521485493","0.00007335334521485493"
"670","0.00008443780097877607","0.00008443780097877607","0.00008443780097877607"
"671","0.00005934262298978865","0.00005934262298978865","0.00005934262298978865"
"672","0.0000391844441764988","0.0000391844441764988","0.0000391844441764988"
"673","0.00018213978910353035","0.00018213978910353035","0.00018213978910353035"
"674","0.00014716200530529022","0.00014716200530529022","0.00014716200530529022"
"675","0.00007654756336705759","0.00007654756336705759","0.00007654756336705759"
"676","0.00010079540516017005","0.00010079540516017005","0.00010079540516017005"
"677","0.00010884858784265816","0.00010884858784265816","0.00010884858784265816"
"678","0.00014584326709154993","0.00014584326709154993","0.00014584326709154993"
"679","0.00006823354488005862","0.00006823354488005862","0.00006823354488005862"
"680","0.00006007297633914277","0.00006007297633914277","0.00006007297633914277"
"681","0.00005809692447655834","0.00005809692447655834","0.00005809692447655834"
"682","0.00004957179771736264","0.00004957179771736264","0.00004957179771736264"
"683","0.00007731364894425496","0.00007731364894425496","0.00007731364894425496"
"684","0.00008866887219483033","0.00008866887219483033","0.00008866887219483033"
"685","0.0000645159452687949","0.0000645159452687949","0.0000645159452687949"
"686","0.00004353811891633086","0.00004353811891633086","0.00004353811891633086"
"687","0.00008535664528608322","0.00008535664528608322","0.00008535664528608322"
"688","0.00007896566967247054","0.00007896566967247054","0.00007896566967247054"
"689","0.00007021960482234135","0.00007021960482234135","0.00007021960482234135"
"690","0.00003858621494146064","0.00003858621494146064","0.00003858621494146064"
"691","0.00006434896204154938","0.00006434896204154938","0.00006434896204154938"
"692","0.00011436341446824372","0.00011436341446824372","0.00011436341446824372"
"693","0.00006022870002198033","0.00006022870002198033","0.00006022870002198033"
"694","0.00007334942347370088","0.00007334942347370088","0.00007334942347370088"
"695","0.00007938954513520002","0.00007938954513520002","0.00007938954513520002"
"696","0.00006533469422720373","0.00006533469422720373","0.00006533469422720373"
"697","0.00004497017653193325","0.00004497017653193325","0.00004497017653193325"
"698","0.00003862925586872734","0.00003862925586872734","0.00003862925586872734"
"699","0.00006385023152688518","0.00006385023152688518","0.00006385023152688518"
"700","0.00004259566776454449","0.00004259566776454449","0.00004259566776454449"
"701","0.0000806930402177386","0.0000806930402177386","0.0000806930402177386"
"702","0.0000573834877286572","0.0000573834877286572","0.0000573834877286572"
"703","0.00012700793740805238","0.00012700793740805238","0.00012700793740805238"
"704","0.0001470387796871364","0.0001470387796871364","0.0001470387796871364"
"705","0.00009493307152297348","0.00009493307152297348","0.00009493307152297348"
"706","0.0001358045992674306","0.0001358045992674306","0.0001358045992674306"
"707","0.00005886983126401901","0.00005886983126401901","0.00005886983126401901"
"708","0.00011415116750868037","0.00011415116750868037","0.00011415116750868037"
"709","0.00005776411489932798","0.00005776411489932798","0.00005776411489932798"
"710","0.00008573186642024666","0.00008573186642024666","0.00008573186642024666"
"711","0.000220215180888772","0.000220215180888772","0.000220215180888772"
"712","0.00003427690899115987","0.00003427690899115987","0.00003427690899115987"
"713","0.00013604438572656363","0.00013604438572656363","0.00013604438572656363"
"714","0.00006486184429377317","0.00006486184429377317","0.00006486184429377317"
"715","0.00032618280965834856","0.00032618280965834856","0.00032618280965834856"
"716","0.00004389547393657267","0.00004389547393657267","0.00004389547393657267"
"717","0.00011099690163973719","0.00011099690163973719","0.00011099690163973719"
"718","0.00006368986214511096","0.00006368986214511096","0.00006368986214511096"
"719","0.00012457183038350195","0.00012457183038350195","0.00012457183038350195"
"720","0.000025311321223853156","0.000025311321223853156","0.000025311321223853156"
"721","0.00004051398718729615","0.00004051398718729615","0.00004051398718729615"
"722","0.00007650657062185928","0.00007650657062185928","0.00007650657062185928"
"723","0.00014459282101597637","0.00014459282101597637","0.00014459282101597637"
"724","0.00007638410897925496","0.00007638410897925496","0.00007638410897925496"
"725","0.00009341785334981978","0.00009341785334981978","0.00009341785334981978"
"726","0.00004736821574624628","0.00004736821574624628","0.00004736821574624628"
"727","0.00021847641619388014","0.00021847641619388014","0.00021847641619388014"
"728","0.00004893430013908073","0.00004893430013908073","0.00004893430013908073"
"729","0.00012303063704166561","0.00012303063704166561","0.00012303063704166561"
"730","0.00004467475082492456","0.00004467475082492456","0.00004467475082492456"
"731","0.00021584714704658836","0.00021584714704658836","0.00021584714704658836"
"732","0.000056204844440799206","0.000056204844440799206","0.000056204844440799206"
"733","0.00008082227577688172","0.00008082227577688172","0.00008082227577688172"
"734","0.00013274660159368068","0.00013274660159368068","0.00013274660159368068"
"735","0.00009925520134856924","0.00009925520134856924","0.00009925520134856924"
"736","0.00011297246965114027","0.00011297246965114027","0.00011297246965114027"
"737","0.00011754094884963706","0.00011754094884963706","0.00011754094884963706"
"738","0.00006718969234498218","0.00006718969234498218","0.00006718969234498218"
"739","0.00004395272844703868","0.00004395272844703868","0.00004395272844703868"
"740","0.00007507264672312886","0.00007507264672312886","0.00007507264672312886"
"741","0.00009731169120641425","0.00009731169120641425","0.00009731169120641425"
"742","0.000057064116845140234","0.000057064116845140234","0.000057064116845140234"
"743","0.0000674260372761637","0.0000674260372761637","0.0000674260372761637"
"744","0.00043860499863512814","0.00043860499863512814","0.00043860499863512814"
"745","0.00012310770398471504","0.00012310770398471504","0.00012310770398471504"
"746","0.00020302525081206113","0.00020302525081206113","0.00020302525081206113"
"747","0.00019506274838931859","0.00019506274838931859","0.00019506274838931859"
"748","0.00018885559984482825","0.00018885559984482825","0.00018885559984482825"
"749","0.00006219185161171481","0.00006219185161171481","0.00006219185161171481"
"750","0.0001240364508703351","0.0001240364508703351","0.0001240364508703351"
"751","0.00007860118057578802","0.00007860118057578802","0.00007860118057578802"
"752","0.0001523076498415321","0.0001523076498415321","0.0001523076498415321"
"753","0.00008125021122395992","0.00008125021122395992","0.00008125021122395992"
"754","0.000052302049880381674","0.000052302049880381674","0.000052302049880381674"
"755","0.00004034488301840611","0.00004034488301840611","0.00004034488301840611"
"756","0.0001170721952803433","0.0001170721952803433","0.0001170721952803433"
"757","0.00009300619421992451","0.00009300619421992451","0.00009300619421992451"
"758","0.00007052571891108528","0.00007052571891108528","0.00007052571891108528"
"759","0.00006894260150147602","0.00006894260150147602","0.00006894260150147602"
"760","0.00009793560457183048","0.00009793560457183048","0.00009793560457183048"
"761","0.00007994770567165688","0.00007994770567165688","0.00007994770567165688"
"762","0.00005643834811053239","0.00005643834811053239","0.00005643834811053239"
"763","0.0000509063211211469","0.0000509063211211469","0.0000509063211211469"
"764","0.0000735677604097873","0.0000735677604097873","0.0000735677604097873"
"765","0.0000926119028008543","0.0000926119028008543","0.0000926119028008543"
"766","0.00003739009116543457","0.00003739009116543457","0.00003739009116543457"
"767","0.000036257555620977655","0.000036257555620977655","0.000036257555620977655"
"768","0.00009811263589654118","0.00009811263589654118","0.00009811263589654118"
"769","0.00008606110350228846","0.00008606110350228846","0.00008606110350228846"
"770","0.00004619452010956593","0.00004619452010956593","0.00004619452010956593"
"771","0.000047820056352065876","0.000047820056352065876","0.000047820056352065876"
"772","0.00007595458009745926","0.00007595458009745926","0.00007595458009745926"
"773","0.0000690709421178326","0.0000690709421178326","0.0000690709421178326"
"774","0.000025746237952262163","0.000025746237952262163","0.000025746237952262163"
"775","0.00004438907126314007","0.00004438907126314007","0.00004438907126314007"
"776","0.00007271293725352734","0.00007271293725352734","0.00007271293725352734"
"777","0.00006956092693144456","0.00006956092693144456","0.00006956092693144456"
"778","0.00003763765562325716","0.00003763765562325716","0.00003763765562325716"
"779","0.00006234380998648703","0.00006234380998648703","0.00006234380998648703"
"780","0.0002390075387666002","0.0002390075387666002","0.0002390075387666002"
"781","0.00009781029802979901","0.00009781029802979901","0.00009781029802979901"
"782","0.00013342720922082663","0.00013342720922082663","0.00013342720922082663"
"783","0.00020444179244805127","0.00020444179244805127","0.00020444179244805127"
"784","0.00010646061855368316","0.00010646061855368316","0.00010646061855368316"
"785","0.00006839885463705286","0.00006839885463705286","0.00006839885463705286"
"786","0.00004652446659747511","0.00004652446659747511","0.00004652446659747511"
"787","0.00015846043243072927","0.00015846043243072927","0.00015846043243072927"
"788","0.000053502026275964454","0.000053502026275964454","0.000053502026275964454"
"789","0.00009830362250795588","0.00009830362250795588","0.00009830362250795588"
"790","0.00005854370101587847","0.00005854370101587847","0.00005854370101587847"
"791","0.00017835701873991638","0.00017835701873991638","0.00017835701873991638"
"792","0.00005308392792358063","0.00005308392792358063","0.00005308392792358063"
"793","0.000037383579183369875","0.000037383579183369875","0.000037383579183369875"
"794","0.00010856123844860122","0.00010856123844860122","0.00010856123844860122"
"795","0.00008194988913601264","0.00008194988913601264","0.00008194988913601264"
"796","0.000026134837753488682","0.000026134837753488682","0.000026134837753488682"
"797","0.000033574484405107796","0.000033574484405107796","0.000033574484405107796"
"798","0.00016604404663667083","0.00016604404663667083","0.00016604404663667083"
"799","0.00003079460293520242","0.00003079460293520242","0.00003079460293520242"
"800","0.00009433982631890103","0.00009433982631890103","0.00009433982631890103"
"801","0.00005408368451753631","0.00005408368451753631","0.00005408368451753631"
"802","0.0001086053453036584","0.0001086053453036584","0.0001086053453036584"
"803","0.00007351714157266542","0.00007351714157266542","0.00007351714157266542"
"804","0.000058730729506351054","0.000058730729506351054","0.000058730729506351054"
"805","0.0025252525229007006","0.0025252525229007006","0.0025252525229007006"
"806","0.0006774531211704016","0.0006774531211704016","0.0006774531211704016"
"807","0.0008582253940403461","0.0008582253940403461","0.0008582253940403461"
"808","0.0007730685756541789","0.0007730685756541789","0.0007730685756541789"
"809","0.0009199595078825951","0.0009199595078825951","0.0009199595078825951"
"810","0.0004158252850174904","0.0004158252850174904","0.0004158252850174904"
"811","0.0009402569266967475","0.0009402569266967475","0.0009402569266967475"
"812","0.00016079089255072176","0.00016079089255072176","0.00016079089255072176"
"813","0.0008967220201157033","0.0008967220201157033","0.0008967220201157033"
"814","0.0002804696559906006","0.0002804696559906006","0.0002804696559906006"
"815","0.00038776706787757576","0.00038776706787757576","0.00038776706787757576"
"816","0.0002567573683336377","0.0002567573683336377","0.0002567573683336377"
"817","0.00030418153619393706","0.00030418153619393706","0.00030418153619393706"
"818","0.0004374878772068769","0.0004374878772068769","0.0004374878772068769"
"819","0.00013326056068763137","0.00013326056068763137","0.00013326056068763137"
"820","0.00026811263523995876","0.00026811263523995876","0.00026811263523995876"
"821","0.00015707864076830447","0.00015707864076830447","0.00015707864076830447"
"822","0.00029634428210556507","0.00029634428210556507","0.00029634428210556507"
"823","0.0002449420280754566","0.0002449420280754566","0.0002449420280754566"
"824","0.0000703983023413457","0.0000703983023413457","0.0000703983023413457"
"825","0.00008673380216350779","0.00008673380216350779","0.00008673380216350779"
"826","0.00009065745689440519","0.00009065745689440519","0.00009065745689440519"
"827","0.00013348576612770557","0.00013348576612770557","0.00013348576612770557"
"828","0.00015665132377762347","0.00015665132377762347","0.00015665132377762347"
"829","0.00013423457858152688","0.00013423457858152688","0.00013423457858152688"
"830","0.00012991158291697502","0.00012991158291697502","0.00012991158291697502"
"831","0.0001274782553082332","0.0001274782553082332","0.0001274782553082332"
"832","0.00008229279046645388","0.00008229279046645388","0.00008229279046645388"
"833","0.00005789010538137518","0.00005789010538137518","0.00005789010538137518"
"834","0.000051729148253798485","0.000051729148253798485","0.000051729148253798485"
"835","0.00005740014967159368","0.00005740014967159368","0.00005740014967159368"
"836","0.00012114948185626417","0.00012114948185626417","0.00012114948185626417"
"837","0.00011857134813908488","0.00011857134813908488","0.00011857134813908488"
"838","0.00005298189716995694","0.00005298189716995694","0.00005298189716995694"
"839","0.00005432465695776045","0.00005432465695776045","0.00005432465695776045"
"840","0.00007078461931087077","0.00007078461931087077","0.00007078461931087077"
"841","0.0002070416376227513","0.0002070416376227513","0.0002070416376227513"
"842","0.0001318157883360982","0.0001318157883360982","0.0001318157883360982"
"843","0.00014370062854140997","0.00014370062854140997","0.00014370062854140997"
"844","0.0001298774004681036","0.0001298774004681036","0.0001298774004681036"
"845","0.00014920280955266207","0.00014920280955266207","0.00014920280955266207"
"846","0.0001354201667709276","0.0001354201667709276","0.0001354201667709276"
"847","0.00009138727909885347","0.00009138727909885347","0.00009138727909885347"
"848","0.00009843854058999568","0.00009843854058999568","0.00009843854058999568"
"849","0.00007970629667397588","0.00007970629667397588","0.00007970629667397588"
"850","0.00007314363028854132","0.00007314363028854132","0.00007314363028854132"
"851","0.0000641281294520013","0.0000641281294520013","0.0000641281294520013"
"852","0.00004920177525491454","0.00004920177525491454","0.00004920177525491454"
"853","0.00004742749297292903","0.00004742749297292903","0.00004742749297292903"
"854","0.00003614863089751452","0.00003614863089751452","0.00003614863089751452"
"855","0.00007479864871129394","0.00007479864871129394","0.00007479864871129394"
"856","0.00009313106420449913","0.00009313106420449913","0.00009313106420449913"
"857","0.00004109157816856168","0.00004109157816856168","0.00004109157816856168"
"858","0.00004030345371575095","0.00004030345371575095","0.00004030345371575095"
"859","0.00004453717701835558","0.00004453717701835558","0.00004453717701835558"
"860","0.00008425457053817809","0.00008425457053817809","0.00008425457053817809"
"861","0.00006244605901883915","0.00006244605901883915","0.00006244605901883915"
"862","0.00008688705565873533","0.00008688705565873533","0.00008688705565873533"
"863","0.00016447919188067317","0.00016447919188067317","0.00016447919188067317"
"864","0.00006954716809559613","0.00006954716809559613","0.00006954716809559613"
"865","0.00009740784298628569","0.00009740784298628569","0.00009740784298628569"
"866","0.0001271609653485939","0.0001271609653485939","0.0001271609653485939"
"867","0.00018580490723252296","0.00018580490723252296","0.00018580490723252296"
"868","0.00011031299800379202","0.00011031299800379202","0.00011031299800379202"
"869","0.00006291692989179865","0.00006291692989179865","0.00006291692989179865"
"870","0.00009758489613886923","0.00009758489613886923","0.00009758489613886923"
"871","0.00014620355796068907","0.00014620355796068907","0.00014620355796068907"
"872","0.00009104470518650487","0.00009104470518650487","0.00009104470518650487"
"873","0.00006926817150088027","0.00006926817150088027","0.00006926817150088027"
"874","0.0001288658386329189","0.0001288658386329189","0.0001288658386329189"
"875","0.00006183616642374545","0.00006183616642374545","0.00006183616642374545"
"876","0.00004432713831192814","0.00004432713831192814","0.00004432713831192814"
"877","0.00006656502227997407","0.00006656502227997407","0.00006656502227997407"
"878","0.0002606926136650145","0.0002606926136650145","0.0002606926136650145"
"879","0.00007510140130762011","0.00007510140130762011","0.00007510140130762011"
"880","0.00017826657858677208","0.00017826657858677208","0.00017826657858677208"
"881","0.000054951957281446084","0.000054951957281446084","0.000054951957281446084"
"882","0.00024461589055135846","0.00024461589055135846","0.00024461589055135846"
"883","0.00003505922359181568","0.00003505922359181568","0.00003505922359181568"
"884","0.00010307163029210642","0.00010307163029210642","0.00010307163029210642"
"885","0.00006615010352106765","0.00006615010352106765","0.00006615010352106765"
"886","0.00010753318201750517","0.00010753318201750517","0.00010753318201750517"
"887","0.00006691896851407364","0.00006691896851407364","0.00006691896851407364"
"888","0.000038721391319995746","0.000038721391319995746","0.000038721391319995746"
"889","0.00003110265242867172","0.00003110265242867172","0.00003110265242867172"
"890","0.00009744091221364215","0.00009744091221364215","0.00009744091221364215"
"891","0.000045496635721065104","0.000045496635721065104","0.000045496635721065104"
"892","0.00004097658529644832","0.00004097658529644832","0.00004097658529644832"
"893","0.00002694342765607871","0.00002694342765607871","0.00002694342765607871"
"894","0.0000380979290639516","0.0000380979290639516","0.0000380979290639516"
"895","0.00005862240504939109","0.00005862240504939109","0.00005862240504939109"
"896","0.00005378216883400455","0.00005378216883400455","0.00005378216883400455"
"897","0.00005498378595802933","0.00005498378595802933","0.00005498378595802933"
"898","0.00004250422352924943","0.00004250422352924943","0.00004250422352924943"
"899","0.00006237008346943185","0.00006237008346943185","0.00006237008346943185"
"900","0.000038997004594421014","0.000038997004594421014","0.000038997004594421014"
"901","0.00002415246854070574","0.00002415246854070574","0.00002415246854070574"
"902","0.00003107313750660978","0.00003107313750660978","0.00003107313750660978"
"903","0.00002853187470464036","0.00002853187470464036","0.00002853187470464036"
"904","0.000025576640837243758","0.000025576640837243758","0.000025576640837243758"
"905","0.00007278208067873493","0.00007278208067873493","0.00007278208067873493"
"906","0.00004389440800878219","0.00004389440800878219","0.00004389440800878219"
"907","0.00003546585139702074","0.00003546585139702074","0.00003546585139702074"
"908","0.000059507849073270336","0.000059507849073270336","0.000059507849073270336"
"909","0.00004044573870487511","0.00004044573870487511","0.00004044573870487511"
"910","0.000037713965866714716","0.000037713965866714716","0.000037713965866714716"
"911","0.0000315612051053904","0.0000315612051053904","0.0000315612051053904"
"912","0.00006043595931259915","0.00006043595931259915","0.00006043595931259915"
"913","0.000024966453565866686","0.000024966453565866686","0.000024966453565866686"
"914","0.00002534961822675541","0.00002534961822675541","0.00002534961822675541"
"915","0.00003081187605857849","0.00003081187605857849","0.00003081187605857849"
"916","0.000029936487408122048","0.000029936487408122048","0.000029936487408122048"
"917","0.00004519685171544552","0.00004519685171544552","0.00004519685171544552"
"918","0.00003842213482130319","0.00003842213482130319","0.00003842213482130319"
"919","0.0001212705610669218","0.0001212705610669218","0.0001212705610669218"
"920","0.00013584185217041522","0.00013584185217041522","0.00013584185217041522"
"921","0.00010605288844089955","0.00010605288844089955","0.00010605288844089955"
"922","0.00006729742744937539","0.00006729742744937539","0.00006729742744937539"
"923","0.0001174654535134323","0.0001174654535134323","0.0001174654535134323"
"924","0.0000630334034212865","0.0000630334034212865","0.0000630334034212865"
"925","0.0000804188457550481","0.0000804188457550481","0.0000804188457550481"
"926","0.00009994763240683824","0.00009994763240683824","0.00009994763240683824"
"927","0.00008605130278738216","0.00008605130278738216","0.00008605130278738216"
"928","0.00006939133891137317","0.00006939133891137317","0.00006939133891137317"
"929","0.000042941806896124035","0.000042941806896124035","0.000042941806896124035"
"930","0.00007770009688101709","0.00007770009688101709","0.00007770009688101709"
"931","0.000129091102280654","0.000129091102280654","0.000129091102280654"
"932","0.00008553974475944415","0.00008553974475944415","0.00008553974475944415"
"933","0.00008389465074287727","0.00008389465074287727","0.00008389465074287727"
"934","0.00006725517596350983","0.00006725517596350983","0.00006725517596350983"
"935","0.00008028773299884051","0.00008028773299884051","0.00008028773299884051"
"936","0.00015091733075678349","0.00015091733075678349","0.00015091733075678349"
"937","0.00007904686935944483","0.00007904686935944483","0.00007904686935944483"
"938","0.0001399270840920508","0.0001399270840920508","0.0001399270840920508"
"939","0.00009419489651918411","0.00009419489651918411","0.00009419489651918411"
"940","0.00007187350274762139","0.00007187350274762139","0.00007187350274762139"
"941","0.0001257464464288205","0.0001257464464288205","0.0001257464464288205"
"942","0.00004594798883772455","0.00004594798883772455","0.00004594798883772455"
"943","0.00009215160389430821","0.00009215160389430821","0.00009215160389430821"
"944","0.00012362879351712763","0.00012362879351712763","0.00012362879351712763"
"945","0.0000587662507314235","0.0000587662507314235","0.0000587662507314235"
"946","0.00013026701344642788","0.00013026701344642788","0.00013026701344642788"
"947","0.0002172411186620593","0.0002172411186620593","0.0002172411186620593"
"948","0.00012811391206923872","0.00012811391206923872","0.00012811391206923872"
"949","0.00009463579772273079","0.00009463579772273079","0.00009463579772273079"
"950","0.0001978640939341858","0.0001978640939341858","0.0001978640939341858"
"951","0.00011569742491701618","0.00011569742491701618","0.00011569742491701618"
"952","0.00010656812810339034","0.00010656812810339034","0.00010656812810339034"
"953","0.004111256450414658","0.004111256450414658","0.004111256450414658"
"954","0.0011704707285389304","0.0011704707285389304","0.0011704707285389304"
"955","0.0018199196783825755","0.0018199196783825755","0.0018199196783825755"
"956","0.002373657189309597","0.002373657189309597","0.002373657189309597"
"957","0.0011377566261216998","0.0011377566261216998","0.0011377566261216998"
"958","0.0010777398711070418","0.0010777398711070418","0.0010777398711070418"
"959","0.0015783015405759215","0.0015783015405759215","0.0015783015405759215"
"960","0.0006557335727848113","0.0006557335727848113","0.0006557335727848113"
"961","0.0017523232381790876","0.0017523232381790876","0.0017523232381790876"
"962","0.0004762781027238816","0.0004762781027238816","0.0004762781027238816"
"963","0.0009556681616231799","0.0009556681616231799","0.0009556681616231799"
"964","0.0006312797777354717","0.0006312797777354717","0.0006312797777354717"
"965","0.0006057702121324837","0.0006057702121324837","0.0006057702121324837"
"966","0.0012031409423798323","0.0012031409423798323","0.0012031409423798323"
"967","0.0005662274779751897","0.0005662274779751897","0.0005662274779751897"
"968","0.0003644947719294578","0.0003644947719294578","0.0003644947719294578"
"969","0.0005725169321522117","0.0005725169321522117","0.0005725169321522117"
"970","0.00037256270297802985","0.00037256270297802985","0.00037256270297802985"
"971","0.0005029129679314792","0.0005029129679314792","0.0005029129679314792"
"972","0.000535058556124568","0.000535058556124568","0.000535058556124568"
"973","0.00023898849030956626","0.00023898849030956626","0.00023898849030956626"
"974","0.0004227868630550802","0.0004227868630550802","0.0004227868630550802"
"975","0.0003253278264310211","0.0003253278264310211","0.0003253278264310211"
"976","0.0002194556436734274","0.0002194556436734274","0.0002194556436734274"
"977","0.0003878209681715816","0.0003878209681715816","0.0003878209681715816"
"978","0.00028153927996754646","0.00028153927996754646","0.00028153927996754646"
"979","0.00017667381325736642","0.00017667381325736642","0.00017667381325736642"
"980","0.0001045915560098365","0.0001045915560098365","0.0001045915560098365"
"981","0.0002683266357053071","0.0002683266357053071","0.0002683266357053071"
"982","0.0003088830562774092","0.0003088830562774092","0.0003088830562774092"
"983","0.00015050850925035775","0.00015050850925035775","0.00015050850925035775"
"984","0.00013939854397904128","0.00013939854397904128","0.00013939854397904128"
"985","0.0001429291587555781","0.0001429291587555781","0.0001429291587555781"
"986","0.00015866752073634416","0.00015866752073634416","0.00015866752073634416"
"987","0.00022633009939454496","0.00022633009939454496","0.00022633009939454496"
"988","0.00014942001143936068","0.00014942001143936068","0.00014942001143936068"
"989","0.00021498033311218023","0.00021498033311218023","0.00021498033311218023"
"990","0.00011776629253290594","0.00011776629253290594","0.00011776629253290594"
"991","0.0001202463245135732","0.0001202463245135732","0.0001202463245135732"
"992","0.0001497295597800985","0.0001497295597800985","0.0001497295597800985"
"993","0.00011258760787313804","0.00011258760787313804","0.00011258760787313804"
"994","0.0000657554846839048","0.0000657554846839048","0.0000657554846839048"
"995","0.00011907579755643383","0.00011907579755643383","0.00011907579755643383"
"996","0.00011189565702807158","0.00011189565702807158","0.00011189565702807158"
"997","0.00006600369670195505","0.00006600369670195505","0.00006600369670195505"
"998","0.00006801449490012601","0.00006801449490012601","0.00006801449490012601"
"999","0.00009745886927703395","0.00009745886927703395","0.00009745886927703395"
